DSeg: Direct Line Segments Detection

This paper presents a model-driven approach to detect image line segments. The approach incrementally detects segments on the gradient image using a linear Kalman filter that estimates the supporting line parameters and their associated variances. The algorithm is fast and robust with respect to image noise and illumination variations, it allows the detection of longer line segments than data-driven approaches, and does not require any tedious parameters tuning. An extension of the algorithm that exploits a pyramidal approach to enhance the quality of results is proposed. Results with varying scene illumination and comparisons to classic existing approaches are presented.

==> figures/results/24_comparison/detected.csv <==
a b c d e f g
0 19 42 38 0 0 7
1 18 38 38 0 0 7
2 14 41 40 2 0 6
3 14 46 34 0 0 9
4 16 35 37 0 0 8
5 16 41 36 0 0 9
6 17 41 35 0 0 7
7 15 34 39 2 0 7
8 22 38 36 1 0 6
9 16 36 40 0 0 7
10 21 40 39 0 0 6
11 24 43 33 0 0 7
12 14 37 42 0 0 11
13 15 43 31 0 0 6
14 19 40 31 0 0 8
15 19 41 32 0 0 7
16 13 39 36 0 0 9
17 19 43 28 0 0 9
18 19 32 38 0 0 7
19 14 38 34 0 0 8
20 17 44 41 0 0 9
21 17 38 36 0 0 7
22 20 35 35 0 0 9
23 22 37 38 0 0 7
24 20 38 39 0 1 9
25 16 41 37 0 0 7
26 23 40 37 0 0 9
27 19 40 33 0 0 7
28 16 38 35 0 0 8
29 13 38 36 0 0 8
30 14 46 33 0 0 8
31 13 39 37 0 0 8
32 16 44 33 0 0 9
33 14 38 34 0 0 7
34 16 40 43 0 0 9
35 19 40 35 0 0 8
36 15 43 41 0 0 8
37 17 43 35 0 0 9
38 13 38 30 0 0 7
39 20 36 30 0 0 9
40 14 40 34 0 0 9
41 15 40 34 0 0 8
42 16 47 37 0 0 7
43 18 42 34 2 0 8
44 14 43 36 0 0 8
45 10 43 31 0 0 7
46 20 39 40 1 0 9
47 15 36 36 0 0 7
48 18 38 38 0 0 7
49 14 34 38 0 0 7
50 14 36 36 0 0 6
51 15 40 33 0 0 9
52 16 38 40 0 0 8
53 14 37 28 0 0 6
54 19 44 39 0 0 8
55 15 41 38 0 0 6
56 15 42 33 0 0 7
57 22 38 35 1 0 10
58 13 37 40 0 0 7
59 18 42 41 0 0 7
60 16 43 46 0 0 9
61 24 46 52 2 0 9
62 35 60 61 1 0 23
63 49 77 65 8 13 39
64 65 85 92 35 25 60
65 96 88 98 63 45 94
66 106 96 97 85 51 94
67 115 110 98 147 64 124
68 121 111 92 163 81 125
69 131 104 99 185 91 125
70 145 101 86 187 87 139
71 151 92 97 193 87 135
72 149 102 98 202 87 131
73 154 95 94 181 84 136
74 151 97 92 199 89 138
75 142 93 101 202 89 132
76 149 89 88 184 87 137
77 153 95 92 175 86 133
78 157 93 96 190 75 133
79 153 98 97 167 76 129
80 156 93 94 202 85 130
81 157 97 92 191 80 130
82 158 93 94 198 79 130
83 157 86 93 173 81 131
84 159 96 104 166 76 131
85 153 95 97 175 75 132
86 153 94 95 172 77 129
87 146 91 96 167 70 128
88 153 89 93 152 72 126
89 146 91 90 167 74 122
90 153 92 99 176 76 127
91 165 91 94 169 80 126
92 154 99 98 192 86 133
93 158 91 95 219 81 134
94 155 94 94 206 82 140
95 160 92 92 205 78 136
96 155 96 94 212 92 136
97 154 98 98 218 89 137
98 155 97 96 209 80 139
99 159 97 100 189 88 136
100 156 90 98 187 83 136
101 159 92 97 223 87 131
102 162 94 100 195 89 136
103 162 91 103 207 90 138
104 154 95 102 227 89 128
105 159 102 92 207 83 134
106 160 96 93 213 91 134
107 165 97 97 197 99 134
108 161 97 96 196 85 139
109 163 89 104 223 84 142
110 155 90 98 215 89 137
111 165 97 97 182 86 135
112 157 92 96 199 91 134
113 163 99 100 179 80 137
114 155 98 95 206 82 133
115 158 100 90 200 85 129
116 155 99 95 216 82 133
117 163 94 98 200 80 134
118 144 97 96 222 73 120
119 155 101 92 196 82 131
120 159 98 96 211 77 135
121 152 92 96 199 87 130
122 156 96 90 193 86 128
123 154 92 96 187 74 128
124 161 90 97 193 74 128
125 155 87 91 179 74 135
126 152 95 95 196 71 133
127 161 96 96 182 86 138
128 160 95 98 190 76 135
129 158 98 100 211 77 136
130 157 97 97 183 78 139
131 161 98 101 198 82 143
132 154 99 99 200 83 137
133 152 95 96 184 82 139
134 163 94 98 198 92 133
135 148 98 88 201 78 130
136 162 96 99 188 82 133
137 159 94 96 212 77 138
138 161 97 107 186 82 141
139 153 104 94 207 86 144
140 160 96 94 207 82 146
141 163 97 105 201 84 150
142 162 89 100 211 89 143
143 157 99 102 199 84 149
144 160 100 99 221 80 145
145 155 99 97 194 95 142
146 159 99 102 230 83 146
147 159 105 98 210 96 143
148 158 100 101 229 94 146
149 161 101 97 217 91 143
150 153 108 100 231 89 144
151 164 102 100 221 86 144
152 162 99 102 214 79 144
153 157 97 96 216 82 139
154 163 100 98 201 88 145
155 163 93 100 208 80 141
156 155 106 98 211 85 140
157 162 97 105 225 87 140
158 158 97 95 220 81 142
159 164 102 101 183 81 147
160 157 101 96 212 85 147
161 165 105 101 216 90 145
162 150 96 93 177 87 137
163 153 97 97 187 94 143
164 152 97 103 194 89 135
165 157 90 96 190 79 136
166 151 96 90 169 87 136
167 151 97 101 181 80 138
168 152 95 92 182 92 137
169 155 102 89 193 87 137
170 153 97 90 175 101 137
171 156 92 97 177 96 138
172 153 96 89 171 98 144
173 160 101 93 187 97 136
174 159 100 94 163 105 137
175 158 90 91 174 97 140
176 162 91 88 185 102 140
177 153 87 93 186 102 142
178 162 89 91 174 105 148
179 158 96 96 197 103 143
180 162 92 93 187 112 143
181 168 99 93 206 102 142
182 165 93 86 184 104 144
183 160 91 95 184 101 144
184 163 92 91 176 101 141
185 166 93 94 196 99 144
186 169 94 93 170 105 142
187 161 95 93 192 98 152
188 160 89 90 193 102 140
189 169 94 90 195 113 148
190 165 94 94 197 107 145
191 180 94 101 188 108 149
192 176 95 94 196 112 138
193 181 95 99 168 104 151
194 180 92 97 159 101 162
195 180 99 105 158 107 149
196 190 93 102 142 106 152
197 184 97 109 130 106 154
198 189 102 111 140 98 150
199 186 95 104 132 102 147
200 185 99 114 127 89 145
201 192 92 112 111 93 147
202 186 104 120 114 83 149
203 178 106 113 96 91 141
204 183 105 108 61 76 135
205 178 97 103 60 75 137
206 168 100 111 60 78 126
207 174 103 101 61 75 120
208 18 46 42 2 0 9
209 21 36 38 2 0 9
210 20 42 37 0 0 6
211 16 36 38 0 0 7
212 18 40 38 0 1 6
213 23 38 35 2 1 8
214 25 39 38 1 0 9
215 16 35 36 1 1 8
216 17 38 40 2 0 5
217 22 37 40 0 0 8
218 24 35 42 0 0 10
219 18 30 33 0 0 10
220 19 39 38 0 0 8
221 19 38 42 0 0 7
222 20 40 39 0 0 8
223 18 36 37 1 0 8
224 24 36 40 1 0 7
225 18 35 39 1 0 10
226 25 39 39 5 1 7
227 21 35 39 2 0 8
228 19 40 37 0 1 9
229 22 37 35 1 0 8
230 19 37 40 0 0 8
231 18 43 39 0 1 9
232 20 37 41 2 0 8
233 24 41 35 2 0 9
234 26 42 39 0 0 9
235 20 39 35 2 1 8
236 18 43 41 0 0 9
237 19 39 39 0 0 10
238 17 37 41 0 1 9
239 21 32 34 0 0 10
240 14 42 36 1 1 8
241 19 35 41 0 0 7
242 25 34 36 2 1 8
243 22 37 35 0 0 10
244 18 43 35 0 0 5
245 17 35 34 1 0 7
246 16 36 35 2 1 8
247 19 38 34 1 0 9
248 20 39 42 1 0 8
249 22 35 38 0 0 11
250 24 36 38 1 0 7
251 18 33 42 2 0 8
252 22 37 39 0 0 8
253 19 36 40 0 0 9
254 20 36 40 0 0 9
255 20 33 37 0 0 8
256 19 36 47 0 0 10
257 20 33 37 0 0 8
258 25 44 39 2 0 8
259 21 37 42 0 0 8
260 16 32 41 2 0 10
261 20 33 40 2 0 7
262 23 37 40 0 0 7
263 20 31 38 0 0 8
264 15 32 36 0 0 8
265 21 35 35 0 0 8
266 21 42 39 0 0 8
267 16 33 39 0 0 10
268 19 32 36 0 0 9
269 16 43 39 1 0 7
270 21 39 40 0 0 9
271 22 37 42 2 0 12
272 19 40 37 0 0 10
273 18 39 37 2 0 10
274 17 41 36 1 0 8
275 22 37 41 0 0 7
276 18 41 37 3 0 10
277 17 41 37 0 0 11
278 20 31 36 0 0 8
279 19 33 42 0 0 7
280 15 42 39 0 0 10
281 22 34 34 0 0 8
282 24 40 41 2 2 6
283 19 33 38 0 0 9
284 24 33 42 0 0 7
285 25 40 37 0 0 9
286 23 35 38 1 0 7
287 24 41 39 2 0 10


==> figures/results/24_comparison/repetability.csv <==
a b c d e f g
0 0.0705128 0.244444 0.142857 0 0 0.0367647
1 0.0769231 0.3 0.153061 0 0 0.0367647
2 0.0512821 0.2 0.142857 0.0106952 0 0.0367647
3 0.0576923 0.311111 0.132653 0 0 0.0367647
4 0.0512821 0.244444 0.153061 0 0 0.0367647
5 0.0576923 0.266667 0.132653 0 0 0.0367647
6 0.0512821 0.266667 0.132653 0 0 0.0441176
7 0.0448718 0.2 0.132653 0.0106952 0 0.0441176
8 0.0512821 0.222222 0.153061 0.00534759 0 0.0294118
9 0.0705128 0.244444 0.153061 0 0 0.0294118
10 0.0833333 0.255556 0.142857 0 0 0.0294118
11 0.0705128 0.266667 0.132653 0 0 0.0294118
12 0.0512821 0.233333 0.163265 0 0 0.0514706
13 0.0512821 0.255556 0.132653 0 0 0.0294118
14 0.0641026 0.222222 0.142857 0 0 0.0367647
15 0.0769231 0.266667 0.132653 0 0 0.0294118
16 0.0641026 0.244444 0.122449 0 0 0.0441176
17 0.0576923 0.266667 0.112245 0 0 0.0441176
18 0.0705128 0.211111 0.132653 0 0 0.0367647
19 0.0576923 0.277778 0.122449 0 0 0.0441176
20 0.0705128 0.266667 0.163265 0 0 0.0441176
21 0.0641026 0.211111 0.122449 0 0 0.0367647
22 0.0769231 0.222222 0.142857 0 0 0.0441176
23 0.0897436 0.244444 0.132653 0 0 0.0441176
24 0.0769231 0.244444 0.142857 0 0.0120482 0.0367647
25 0.0769231 0.233333 0.132653 0 0 0.0441176
26 0.0897436 0.222222 0.132653 0 0 0.0441176
27 0.0705128 0.222222 0.122449 0 0 0.0367647
28 0.0641026 0.244444 0.153061 0 0 0.0367647
29 0.0576923 0.244444 0.132653 0 0 0.0514706
30 0.0384615 0.3 0.142857 0 0 0.0367647
31 0.0641026 0.255556 0.122449 0 0 0.0367647
32 0.0769231 0.255556 0.142857 0 0 0.0514706
33 0.0448718 0.211111 0.132653 0 0 0.0294118
34 0.0512821 0.255556 0.153061 0 0 0.0441176
35 0.0705128 0.266667 0.132653 0 0 0.0514706
36 0.0448718 0.255556 0.153061 0 0 0.0367647
37 0.0576923 0.266667 0.122449 0 0 0.0441176
38 0.0576923 0.233333 0.122449 0 0 0.0367647
39 0.0641026 0.233333 0.122449 0 0 0.0367647
40 0.0576923 0.244444 0.122449 0 0 0.0514706
41 0.0512821 0.233333 0.153061 0 0 0.0367647
42 0.0641026 0.355556 0.153061 0 0 0.0367647
43 0.0576923 0.288889 0.112245 0.0106952 0 0.0441176
44 0.0512821 0.311111 0.173469 0 0 0.0441176
45 0.0320513 0.333333 0.153061 0 0 0.0441176
46 0.0833333 0.244444 0.163265 0.00534759 0 0.0441176
47 0.0512821 0.288889 0.102041 0 0 0.0367647
48 0.0705128 0.255556 0.173469 0 0 0.0294118
49 0.0384615 0.177778 0.163265 0 0 0.0367647
50 0.0576923 0.266667 0.132653 0 0 0.0294118
51 0.0448718 0.266667 0.153061 0 0 0.0514706
52 0.0705128 0.266667 0.173469 0 0 0.0367647
53 0.0512821 0.211111 0.122449 0 0 0.0367647
54 0.0705128 0.288889 0.153061 0 0 0.0294118
55 0.0512821 0.255556 0.163265 0 0 0.0294118
56 0.0641026 0.266667 0.153061 0 0 0.0367647
57 0.0705128 0.233333 0.163265 0.00534759 0 0.0441176
58 0.0512821 0.2 0.163265 0 0 0.0294118
59 0.0705128 0.266667 0.183673 0 0 0.0367647
60 0.0705128 0.3 0.193878 0 0 0.0367647
61 0.0833333 0.344444 0.27551 0.0106952 0 0.0441176
62 0.160256 0.433333 0.295918 0.00534759 0 0.132353
63 0.25 0.544444 0.428571 0.0374332 0.156627 0.213235
64 0.358974 0.633333 0.612245 0.139037 0.240964 0.323529
65 0.50641 0.711111 0.683673 0.245989 0.373494 0.522059
66 0.557692 0.744444 0.714286 0.326203 0.39759 0.573529
67 0.615385 0.788889 0.744898 0.513369 0.578313 0.713235
68 0.673077 0.822222 0.755102 0.561497 0.674699 0.698529
69 0.74359 0.822222 0.867347 0.657754 0.795181 0.727941
70 0.826923 0.855556 0.836735 0.57754 0.759036 0.816176
71 0.826923 0.822222 0.887755 0.652406 0.783133 0.875
72 0.833333 0.888889 0.877551 0.631016 0.807229 0.830882
73 0.852564 0.833333 0.857143 0.631016 0.807229 0.882353
74 0.846154 0.9 0.857143 0.663102 0.771084 0.830882
75 0.814103 0.855556 0.867347 0.604278 0.831325 0.816176
76 0.826923 0.844444 0.816327 0.625668 0.722892 0.875
77 0.878205 0.877778 0.857143 0.609626 0.807229 0.875
78 0.878205 0.844444 0.867347 0.636364 0.771084 0.882353
79 0.878205 0.877778 0.908163 0.59893 0.759036 0.860294
80 0.865385 0.866667 0.877551 0.636364 0.783133 0.867647
81 0.897436 0.877778 0.877551 0.631016 0.783133 0.867647
82 0.858974 0.888889 0.887755 0.614973 0.746988 0.875
83 0.878205 0.833333 0.867347 0.614973 0.759036 0.889706
84 0.891026 0.855556 0.867347 0.620321 0.746988 0.882353
85 0.865385 0.855556 0.887755 0.625668 0.698795 0.889706
86 0.865385 0.855556 0.846939 0.588235 0.73494 0.830882
87 0.846154 0.844444 0.877551 0.588235 0.650602 0.852941
88 0.865385 0.855556 0.836735 0.572193 0.674699 0.845588
89 0.826923 0.855556 0.816327 0.582888 0.73494 0.823529
90 0.865385 0.866667 0.836735 0.609626 0.73494 0.838235
91 0.903846 0.844444 0.836735 0.572193 0.698795 0.867647
92 0.865385 0.877778 0.867347 0.657754 0.807229 0.889706
93 0.897436 0.844444 0.887755 0.668449 0.795181 0.904412
94 0.897436 0.888889 0.887755 0.652406 0.795181 0.897059
95 0.903846 0.855556 0.846939 0.652406 0.759036 0.919118
96 0.871795 0.9 0.897959 0.68984 0.86747 0.911765
97 0.871795 0.911111 0.887755 0.647059 0.855422 0.919118
98 0.910256 0.888889 0.897959 0.657754 0.795181 0.933824
99 0.897436 0.911111 0.887755 0.614973 0.807229 0.919118
100 1 1 1 1 1 1
101 0.897436 0.866667 0.897959 0.68984 0.819277 0.904412
102 0.916667 0.9 0.908163 0.668449 0.819277 0.933824
103 0.910256 0.877778 0.918367 0.673797 0.86747 0.919118
104 0.897436 0.844444 0.908163 0.673797 0.843373 0.889706
105 0.923077 0.888889 0.877551 0.625668 0.807229 0.904412
106 0.903846 0.855556 0.857143 0.614973 0.843373 0.911765
107 0.935897 0.933333 0.887755 0.636364 0.879518 0.911765
108 0.929487 0.9 0.877551 0.663102 0.771084 0.941176
109 0.935897 0.844444 0.897959 0.684492 0.819277 0.926471
110 0.891026 0.866667 0.897959 0.668449 0.86747 0.919118
111 0.903846 0.866667 0.897959 0.609626 0.843373 0.897059
112 0.916667 0.877778 0.897959 0.604278 0.819277 0.933824
113 0.916667 0.911111 0.918367 0.652406 0.807229 0.926471
114 0.884615 0.9 0.887755 0.657754 0.819277 0.911765
115 0.910256 0.922222 0.877551 0.631016 0.795181 0.875
116 0.910256 0.844444 0.908163 0.636364 0.795181 0.889706
117 0.897436 0.877778 0.94898 0.652406 0.783133 0.889706
118 0.820513 0.866667 0.887755 0.657754 0.746988 0.823529
119 0.852564 0.911111 0.877551 0.647059 0.795181 0.889706
120 0.884615 0.877778 0.908163 0.673797 0.759036 0.882353
121 0.878205 0.877778 0.867347 0.657754 0.807229 0.911765
122 0.871795 0.888889 0.836735 0.636364 0.855422 0.875
123 0.891026 0.866667 0.857143 0.657754 0.73494 0.889706
124 0.891026 0.866667 0.867347 0.636364 0.722892 0.889706
125 0.871795 0.855556 0.867347 0.636364 0.698795 0.911765
126 0.871795 0.888889 0.877551 0.636364 0.722892 0.875
127 0.897436 0.911111 0.826531 0.652406 0.795181 0.904412
128 0.910256 0.911111 0.846939 0.652406 0.722892 0.889706
129 0.858974 0.855556 0.897959 0.668449 0.73494 0.897059
130 0.871795 0.844444 0.877551 0.647059 0.759036 0.904412
131 0.852564 0.855556 0.857143 0.641711 0.807229 0.897059
132 0.865385 0.844444 0.857143 0.695187 0.783133 0.882353
133 0.884615 0.866667 0.877551 0.593583 0.771084 0.933824
134 0.923077 0.888889 0.908163 0.614973 0.807229 0.904412
135 0.852564 0.9 0.846939 0.668449 0.783133 0.897059
136 0.923077 0.9 0.887755 0.647059 0.783133 0.904412
137 0.865385 0.866667 0.846939 0.695187 0.771084 0.852941
138 0.897436 0.855556 0.887755 0.679144 0.819277 0.882353
139 0.846154 0.911111 0.857143 0.657754 0.795181 0.897059
140 0.891026 0.866667 0.836735 0.673797 0.819277 0.919118
141 0.871795 0.877778 0.867347 0.673797 0.807229 0.897059
142 0.891026 0.833333 0.826531 0.673797 0.819277 0.897059
143 0.897436 0.9 0.867347 0.636364 0.783133 0.889706
144 0.871795 0.855556 0.857143 0.663102 0.795181 0.875
145 0.871795 0.855556 0.836735 0.614973 0.783133 0.875
146 0.865385 0.9 0.887755 0.663102 0.807229 0.897059
147 0.871795 0.9 0.877551 0.679144 0.795181 0.897059
148 0.858974 0.866667 0.887755 0.636364 0.843373 0.919118
149 0.871795 0.866667 0.846939 0.668449 0.879518 0.897059
150 0.852564 0.866667 0.867347 0.721925 0.795181 0.889706
151 0.878205 0.9 0.857143 0.647059 0.831325 0.897059
152 0.891026 0.9 0.816327 0.673797 0.771084 0.889706
153 0.897436 0.9 0.857143 0.620321 0.807229 0.911765
154 0.884615 0.866667 0.836735 0.663102 0.819277 0.882353
155 0.878205 0.877778 0.836735 0.641711 0.759036 0.860294
156 0.884615 0.911111 0.77551 0.652406 0.73494 0.875
157 0.884615 0.855556 0.867347 0.668449 0.819277 0.875
158 0.897436 0.844444 0.836735 0.620321 0.807229 0.889706
159 0.897436 0.844444 0.806122 0.609626 0.759036 0.889706
160 0.891026 0.833333 0.836735 0.641711 0.746988 0.882353
161 0.897436 0.888889 0.836735 0.652406 0.819277 0.875
162 0.852564 0.844444 0.806122 0.609626 0.783133 0.838235
163 0.871795 0.888889 0.836735 0.652406 0.771084 0.867647
164 0.858974 0.811111 0.836735 0.566845 0.722892 0.830882
165 0.858974 0.877778 0.816327 0.620321 0.674699 0.838235
166 0.839744 0.911111 0.795918 0.55615 0.674699 0.838235
167 0.833333 0.866667 0.857143 0.59893 0.674699 0.838235
168 0.871795 0.877778 0.816327 0.582888 0.722892 0.823529
169 0.846154 0.888889 0.795918 0.668449 0.698795 0.830882
170 0.833333 0.866667 0.77551 0.604278 0.771084 0.830882
171 0.858974 0.833333 0.795918 0.604278 0.722892 0.838235
172 0.839744 0.866667 0.785714 0.524064 0.746988 0.867647
173 0.846154 0.844444 0.795918 0.604278 0.771084 0.816176
174 0.846154 0.855556 0.795918 0.534759 0.795181 0.816176
175 0.833333 0.811111 0.755102 0.593583 0.73494 0.845588
176 0.858974 0.8 0.755102 0.59893 0.771084 0.816176
177 0.801282 0.822222 0.755102 0.572193 0.722892 0.808824
178 0.846154 0.811111 0.744898 0.529412 0.710843 0.830882
179 0.814103 0.833333 0.77551 0.604278 0.722892 0.830882
180 0.852564 0.811111 0.755102 0.57754 0.722892 0.845588
181 0.839744 0.833333 0.765306 0.673797 0.686747 0.830882
182 0.820513 0.822222 0.744898 0.566845 0.674699 0.772059
183 0.794872 0.766667 0.744898 0.55615 0.674699 0.786765
184 0.826923 0.788889 0.734694 0.582888 0.638554 0.772059
185 0.839744 0.822222 0.72449 0.566845 0.60241 0.816176
186 0.852564 0.822222 0.744898 0.561497 0.650602 0.801471
187 0.833333 0.788889 0.755102 0.59893 0.638554 0.808824
188 0.833333 0.788889 0.734694 0.588235 0.662651 0.786765
189 0.839744 0.8 0.693878 0.59893 0.686747 0.801471
190 0.807692 0.811111 0.734694 0.561497 0.662651 0.786765
191 0.839744 0.788889 0.795918 0.55615 0.614458 0.801471
192 0.846154 0.744444 0.734694 0.561497 0.650602 0.764706
193 0.826923 0.755556 0.714286 0.524064 0.590361 0.786765
194 0.820513 0.8 0.744898 0.524064 0.542169 0.845588
195 0.807692 0.788889 0.734694 0.475936 0.518072 0.772059
196 0.826923 0.744444 0.734694 0.406417 0.518072 0.75
197 0.801282 0.766667 0.72449 0.358289 0.493976 0.742647
198 0.794872 0.788889 0.714286 0.379679 0.518072 0.742647
199 0.782051 0.722222 0.683673 0.331551 0.53012 0.720588
200 0.788462 0.711111 0.714286 0.352941 0.493976 0.676471
201 0.737179 0.644444 0.663265 0.272727 0.493976 0.691176
202 0.660256 0.644444 0.612245 0.28877 0.409639 0.639706
203 0.647436 0.6 0.642857 0.262032 0.433735 0.588235
204 0.615385 0.588889 0.540816 0.171123 0.385542 0.580882
205 0.628205 0.622222 0.571429 0.15508 0.325301 0.580882
206 0.596154 0.577778 0.561224 0.139037 0.349398 0.544118
207 0.589744 0.588889 0.561224 0.149733 0.373494 0.5
208 0.0897436 0.266667 0.183673 0.0106952 0 0.0441176
209 0.0897436 0.266667 0.153061 0.0106952 0 0.0514706
210 0.0897436 0.244444 0.132653 0 0 0.0294118
211 0.0641026 0.222222 0.163265 0 0 0.0367647
212 0.0769231 0.255556 0.163265 0 0.0120482 0.0294118
213 0.0833333 0.244444 0.153061 0.0106952 0.0120482 0.0441176
214 0.0961538 0.244444 0.153061 0.00534759 0 0.0441176
215 0.0769231 0.211111 0.142857 0.00534759 0 0.0441176
216 0.0769231 0.244444 0.142857 0.0106952 0 0.0294118
217 0.0769231 0.222222 0.142857 0 0 0.0441176
218 0.0641026 0.188889 0.153061 0 0 0.0514706
219 0.0705128 0.177778 0.142857 0 0 0.0588235
220 0.0705128 0.222222 0.122449 0 0 0.0441176
221 0.0769231 0.222222 0.153061 0 0 0.0367647
222 0.0641026 0.233333 0.142857 0 0 0.0441176
223 0.0705128 0.2 0.142857 0.00534759 0 0.0441176
224 0.0833333 0.222222 0.142857 0.00534759 0 0.0367647
225 0.0705128 0.2 0.142857 0.00534759 0 0.0514706
226 0.0705128 0.2 0.153061 0.0213904 0 0.0441176
227 0.0833333 0.2 0.153061 0.0106952 0 0.0294118
228 0.0641026 0.211111 0.132653 0 0.0120482 0.0588235
229 0.0576923 0.222222 0.153061 0.00534759 0 0.0367647
230 0.0833333 0.2 0.153061 0 0 0.0367647
231 0.0705128 0.244444 0.122449 0 0.0120482 0.0441176
232 0.0576923 0.222222 0.122449 0.0106952 0 0.0514706
233 0.0833333 0.233333 0.132653 0.0106952 0 0.0514706
234 0.0897436 0.277778 0.163265 0 0 0.0514706
235 0.0961538 0.233333 0.153061 0.0106952 0 0.0441176
236 0.0576923 0.255556 0.142857 0 0 0.0514706
237 0.0705128 0.222222 0.142857 0 0 0.0588235
238 0.0641026 0.233333 0.142857 0 0.0120482 0.0441176
239 0.0833333 0.211111 0.142857 0 0 0.0514706
240 0.0576923 0.244444 0.163265 0.00534759 0.0120482 0.0514706
241 0.0705128 0.2 0.122449 0 0 0.0294118
242 0.0705128 0.222222 0.132653 0.0106952 0.0120482 0.0441176
243 0.0833333 0.222222 0.132653 0 0 0.0588235
244 0.0769231 0.244444 0.122449 0 0 0.0294118
245 0.0705128 0.2 0.112245 0.00534759 0 0.0441176
246 0.0641026 0.211111 0.142857 0.0106952 0.0120482 0.0514706
247 0.0705128 0.222222 0.132653 0.00534759 0 0.0514706
248 0.0769231 0.222222 0.142857 0.00534759 0 0.0367647
249 0.0641026 0.244444 0.142857 0 0 0.0514706
250 0.0897436 0.244444 0.142857 0.00534759 0 0.0294118
251 0.0576923 0.211111 0.153061 0.0106952 0 0.0441176
252 0.0769231 0.255556 0.122449 0 0 0.0294118
253 0.0769231 0.222222 0.132653 0 0 0.0441176
254 0.0897436 0.222222 0.142857 0 0 0.0441176
255 0.0705128 0.211111 0.132653 0 0 0.0441176
256 0.0705128 0.222222 0.142857 0 0 0.0441176
257 0.0705128 0.2 0.142857 0 0 0.0367647
258 0.0769231 0.255556 0.142857 0.0106952 0 0.0294118
259 0.0769231 0.222222 0.132653 0 0 0.0294118
260 0.0769231 0.2 0.142857 0.0106952 0 0.0514706
261 0.0897436 0.211111 0.142857 0.0106952 0 0.0367647
262 0.0897436 0.244444 0.153061 0 0 0.0441176
263 0.0769231 0.211111 0.122449 0 0 0.0367647
264 0.0705128 0.211111 0.142857 0 0 0.0367647
265 0.0833333 0.244444 0.132653 0 0 0.0367647
266 0.0705128 0.211111 0.142857 0 0 0.0367647
267 0.0576923 0.211111 0.142857 0 0 0.0441176
268 0.0641026 0.211111 0.132653 0 0 0.0367647
269 0.0576923 0.244444 0.132653 0.00534759 0 0.0294118
270 0.0641026 0.211111 0.153061 0 0 0.0367647
271 0.0833333 0.211111 0.142857 0.0106952 0 0.0588235
272 0.0833333 0.244444 0.142857 0 0 0.0441176
273 0.0705128 0.233333 0.163265 0.0106952 0 0.0514706
274 0.0641026 0.255556 0.153061 0.00534759 0 0.0367647
275 0.0897436 0.211111 0.153061 0 0 0.0294118
276 0.0641026 0.244444 0.153061 0.0106952 0 0.0441176
277 0.0576923 0.244444 0.153061 0 0 0.0514706
278 0.0833333 0.211111 0.142857 0 0 0.0294118
279 0.0705128 0.233333 0.142857 0 0 0.0220588
280 0.0641026 0.233333 0.142857 0 0 0.0441176
281 0.0833333 0.2 0.142857 0 0 0.0367647
282 0.0833333 0.266667 0.163265 0.0106952 0.0120482 0.0294118
283 0.0769231 0.188889 0.132653 0 0 0.0441176
284 0.0769231 0.211111 0.153061 0 0 0.0367647
285 0.0705128 0.233333 0.142857 0 0 0.0514706
286 0.0641026 0.222222 0.153061 0.00534759 0 0.0367647
287 0.0576923 0.255556 0.142857 0.0106952 0 0.0514706


==> figures/results/24_comparison/splited.csv <==
a b c d e f g
0 1 7 7 0 0 0
1 2 2 6 0 0 0
2 0 7 7 0 0 0
3 2 7 6 0 0 1
4 3 4 4 0 0 0
5 1 4 7 0 0 0
6 1 4 6 0 0 0
7 1 3 5 0 0 0
8 0 3 4 0 0 0
9 1 2 9 0 0 0
10 2 6 7 0 0 0
11 4 6 6 0 0 0
12 1 6 9 0 0 1
13 1 5 3 0 0 0
14 4 6 2 0 0 0
15 1 5 4 0 0 1
16 0 4 7 0 0 0
17 5 3 4 0 0 0
18 2 3 6 0 0 0
19 1 4 4 0 0 0
20 2 6 5 0 0 2
21 2 4 4 0 0 1
22 2 7 3 0 0 1
23 5 4 8 0 0 1
24 2 6 3 0 0 2
25 0 6 4 0 0 1
26 2 3 4 0 0 0
27 2 4 6 0 0 0
28 3 4 4 0 0 1
29 0 5 7 0 0 0
30 1 5 3 0 0 2
31 0 4 6 0 0 0
32 0 6 4 0 0 1
33 1 5 7 0 0 1
34 2 7 10 0 0 0
35 2 5 5 0 0 0
36 1 7 7 0 0 0
37 2 3 6 0 0 1
38 0 4 3 0 0 1
39 0 3 3 0 0 2
40 1 4 5 0 0 1
41 1 6 5 0 0 0
42 3 2 6 0 0 0
43 1 6 6 0 0 0
44 2 5 6 0 0 1
45 1 4 4 0 0 1
46 3 5 9 0 0 2
47 1 2 9 0 0 0
48 2 3 4 0 0 0
49 1 5 7 0 0 0
50 1 2 4 0 0 0
51 2 4 4 0 0 0
52 2 4 7 0 0 0
53 0 5 4 0 0 0
54 1 7 5 0 0 0
55 0 7 5 0 0 0
56 1 4 5 0 0 0
57 3 7 8 0 0 1
58 1 5 7 0 0 0
59 4 3 6 0 0 1
60 0 5 7 0 0 3
61 3 4 7 0 0 2
62 2 7 12 0 0 3
63 4 5 7 0 0 6
64 4 8 16 6 2 12
65 6 9 17 10 8 19
66 10 9 16 14 8 13
67 6 10 7 42 5 20
68 6 9 7 45 7 18
69 6 6 9 43 12 17
70 8 7 3 51 11 18
71 7 3 8 48 11 10
72 4 5 9 66 10 10
73 6 5 5 48 5 10
74 6 6 4 60 10 15
75 4 1 13 66 9 15
76 6 5 4 52 11 10
77 5 4 2 46 10 6
78 6 4 4 52 5 5
79 5 5 4 38 7 6
80 8 6 3 67 6 5
81 3 4 2 58 7 6
82 8 3 3 63 7 5
83 6 2 2 46 8 6
84 6 3 8 37 4 5
85 6 7 4 48 6 4
86 6 7 4 42 9 9
87 5 5 6 41 6 7
88 8 5 5 31 7 6
89 7 4 4 46 4 4
90 6 6 10 48 4 6
91 7 6 6 48 9 3
92 6 7 6 50 10 4
93 7 7 2 56 4 5
94 6 5 3 65 9 7
95 7 8 6 62 3 4
96 5 7 1 60 10 2
97 7 7 6 78 7 4
98 5 6 3 66 6 6
99 5 3 5 60 9 4
100 0 0 0 0 0 0
101 10 4 4 68 11 3
102 9 3 6 54 12 4
103 8 2 5 63 8 2
104 6 6 9 80 7 2
105 8 8 2 69 5 3
106 8 5 4 75 10 3
107 6 1 4 60 10 3
108 6 2 2 57 7 4
109 8 5 6 60 5 3
110 8 1 3 73 4 4
111 8 5 2 48 5 3
112 8 4 4 58 13 3
113 9 8 4 44 5 6
114 9 4 3 65 6 4
115 6 4 2 63 9 6
116 6 5 2 74 9 3
117 9 4 2 63 5 6
118 7 6 7 72 5 3
119 9 5 2 51 6 3
120 7 4 2 67 7 8
121 4 6 5 57 8 2
122 8 5 3 50 6 4
123 8 4 5 54 5 2
124 4 4 5 58 5 3
125 6 4 1 42 5 4
126 5 8 3 56 2 3
127 6 5 5 47 10 4
128 7 3 4 49 5 5
129 9 9 2 64 9 7
130 6 5 3 42 7 5
131 8 7 5 54 5 7
132 7 10 2 53 7 4
133 4 6 4 59 10 3
134 6 3 4 66 11 3
135 6 5 2 45 7 3
136 7 5 2 53 10 4
137 8 5 4 63 4 7
138 7 6 5 40 8 7
139 7 10 1 54 10 7
140 8 5 4 61 4 7
141 8 7 3 56 6 10
142 9 8 4 63 10 7
143 4 9 5 55 7 9
144 9 6 3 64 6 7
145 4 8 2 54 13 7
146 7 5 3 73 9 7
147 11 8 2 63 14 4
148 7 8 3 87 10 8
149 9 5 5 70 7 5
150 8 9 1 61 10 7
151 9 11 3 70 5 7
152 11 7 4 52 8 5
153 5 4 5 73 8 6
154 7 7 5 60 8 8
155 7 2 4 66 6 6
156 3 8 6 64 10 7
157 9 5 3 72 7 6
158 5 7 1 75 4 5
159 6 8 6 53 5 7
160 4 8 1 68 8 9
161 10 5 4 60 6 5
162 4 6 6 41 10 9
163 3 5 3 41 8 9
164 5 4 8 48 10 8
165 6 2 3 44 6 8
166 5 4 5 40 11 8
167 5 6 4 47 10 9
168 3 4 3 43 9 7
169 8 7 3 35 9 7
170 8 6 3 33 14 6
171 10 5 3 35 8 7
172 6 5 4 38 9 8
173 9 10 6 35 9 8
174 8 9 4 25 9 10
175 10 5 8 32 9 9
176 10 7 7 30 10 10
177 8 1 6 40 8 11
178 9 5 8 26 12 11
179 7 6 8 46 10 11
180 8 3 5 36 10 13
181 10 7 7 38 9 11
182 11 6 5 39 10 12
183 10 8 4 32 10 13
184 8 6 7 30 9 14
185 12 6 8 48 6 13
186 8 7 7 29 12 11
187 11 8 7 42 14 14
188 10 7 4 41 8 11
189 11 6 7 42 11 15
190 12 5 8 39 8 13
191 17 7 7 34 11 15
192 13 8 10 46 10 13
193 19 8 9 30 9 16
194 16 4 3 24 10 19
195 21 8 12 29 10 20
196 19 6 11 23 4 17
197 20 11 13 16 7 17
198 17 11 12 27 8 16
199 23 7 8 20 10 18
200 20 7 10 25 10 18
201 25 8 12 19 7 16
202 26 14 10 18 4 23
203 26 14 9 16 9 19
204 27 12 14 5 2 17
205 25 9 9 4 5 17
206 14 15 10 7 4 14
207 23 13 10 7 3 13
208 2 6 7 0 0 1
209 2 6 4 0 0 1
210 2 7 8 0 0 1
211 1 5 7 0 0 0
212 1 5 3 0 0 1
213 1 3 7 0 0 0
214 2 5 6 0 0 1
215 1 5 6 0 0 0
216 0 5 5 0 0 0
217 1 3 6 0 0 1
218 4 5 7 0 0 1
219 2 4 3 0 0 1
220 2 7 5 0 0 1
221 2 5 3 0 0 0
222 2 5 7 0 0 1
223 2 7 5 0 0 0
224 0 5 5 0 0 0
225 2 0 6 0 0 0
226 4 7 4 0 0 0
227 1 4 3 0 0 1
228 1 4 5 0 0 0
229 2 3 5 0 0 0
230 1 5 5 0 0 1
231 2 5 6 0 0 1
232 0 3 5 0 0 0
233 3 6 4 0 0 0
234 1 4 7 0 0 0
235 1 5 1 0 0 0
236 1 3 6 0 0 0
237 0 4 8 0 0 0
238 1 2 6 0 0 1
239 1 4 2 0 0 1
240 0 9 5 0 0 0
241 1 3 5 0 0 0
242 3 7 4 0 0 0
243 5 5 5 0 0 2
244 2 4 4 0 0 0
245 2 5 8 0 0 0
246 2 3 7 0 0 0
247 2 4 5 0 0 1
248 1 6 7 0 0 2
249 1 4 6 0 0 1
250 3 5 7 0 0 1
251 0 3 9 0 0 2
252 2 2 6 0 0 3
253 1 3 4 0 0 1
254 2 4 7 0 0 0
255 1 4 5 0 0 1
256 3 4 11 0 0 1
257 1 2 4 0 0 0
258 2 4 7 0 0 1
259 1 2 8 0 0 1
260 2 5 8 0 0 2
261 1 4 8 0 0 0
262 2 6 5 0 0 0
263 2 1 8 0 0 0
264 3 3 7 0 0 1
265 2 3 6 0 0 1
266 1 7 5 0 0 0
267 3 3 5 0 0 1
268 3 4 5 0 0 1
269 3 4 6 0 0 0
270 2 7 7 0 0 1
271 1 5 6 0 0 1
272 3 6 9 0 0 1
273 2 3 5 0 0 1
274 1 4 6 0 0 0
275 2 4 7 0 0 2
276 2 7 5 1 0 1
277 2 4 5 0 0 1
278 3 3 6 0 0 2
279 2 3 10 0 0 1
280 2 4 6 0 0 3
281 2 5 6 0 0 1
282 2 4 4 0 0 0
283 2 2 4 0 0 1
284 5 1 8 0 0 1
285 1 5 8 0 0 2
286 4 4 6 0 0 0
287 3 2 4 0 0 0


==> figures/results/24_comparison/unmatches.csv <==
a b c d e f g
0 7 13 17 0 0 2
1 4 9 17 0 0 2
2 6 16 19 0 0 1
3 3 11 15 0 0 3
4 5 9 18 0 0 3
5 6 13 16 0 0 4
6 8 13 16 0 0 1
7 7 13 21 0 0 1
8 14 15 17 0 0 2
9 4 12 16 0 0 3
10 6 11 18 0 0 2
11 9 13 14 0 0 3
12 5 10 17 0 0 3
13 6 15 15 0 0 2
14 5 14 15 0 0 3
15 6 12 15 0 0 2
16 3 13 17 0 0 3
17 5 16 13 0 0 3
18 6 10 19 0 0 2
19 4 9 18 0 0 2
20 4 14 20 0 0 1
21 5 15 20 0 0 1
22 6 8 18 0 0 2
23 3 11 17 0 0 0
24 6 10 22 0 0 2
25 4 14 20 0 0 0
26 7 17 20 0 0 3
27 6 16 15 0 0 2
28 3 12 16 0 0 2
29 4 11 16 0 0 1
30 7 14 16 0 0 1
31 3 12 19 0 0 3
32 4 15 15 0 0 1
33 6 14 14 0 0 2
34 6 10 18 0 0 3
35 6 11 17 0 0 1
36 7 13 19 0 0 3
37 6 16 17 0 0 2
38 4 13 15 0 0 1
39 10 12 15 0 0 2
40 4 14 17 0 0 1
41 6 13 14 0 0 3
42 3 13 16 0 0 2
43 8 10 17 0 0 2
44 4 10 13 0 0 1
45 4 9 12 0 0 0
46 4 12 15 0 0 1
47 6 8 17 0 0 2
48 5 12 17 0 0 3
49 7 13 15 0 0 2
50 4 10 19 0 0 2
51 6 12 14 0 0 2
52 3 10 16 0 0 3
53 6 13 12 0 0 1
54 7 11 19 0 0 4
55 7 11 17 0 0 2
56 4 14 13 0 0 2
57 8 10 11 0 0 3
58 4 14 17 0 0 3
59 3 15 17 0 0 1
60 5 11 20 0 0 1
61 8 11 18 0 0 1
62 8 14 20 0 0 2
63 6 23 16 1 0 4
64 5 20 16 3 3 4
65 11 15 14 7 6 4
66 9 20 11 10 10 3
67 13 29 18 9 11 7
68 10 28 11 13 18 12
69 9 24 5 19 13 9
70 8 17 1 28 13 10
71 15 15 2 23 11 6
72 15 17 3 18 10 8
73 15 15 5 15 12 6
74 13 10 4 15 15 10
75 11 15 3 23 11 6
76 14 8 4 15 16 8
77 11 12 6 15 9 8
78 14 13 7 19 6 8
79 11 14 4 17 6 6
80 13 9 5 16 14 7
81 14 14 4 15 8 6
82 16 10 4 20 10 6
83 14 9 6 12 10 4
84 14 16 11 13 10 6
85 12 11 6 10 11 7
86 12 10 8 20 7 7
87 9 10 4 16 10 5
88 10 7 6 14 9 5
89 10 10 6 12 9 6
90 12 8 7 14 11 7
91 17 9 6 14 13 5
92 13 13 7 19 9 8
93 11 8 6 38 11 6
94 9 9 4 19 7 11
95 12 7 3 21 12 7
96 14 8 5 23 10 10
97 11 9 5 19 11 8
98 8 11 5 20 8 6
99 14 12 8 14 12 7
100 0 0 0 0 0 0
101 9 10 5 26 8 5
102 10 10 5 16 9 5
103 12 10 8 18 10 11
104 8 13 4 21 12 5
105 7 14 4 21 11 8
106 11 14 5 23 11 7
107 13 12 6 18 16 7
108 10 14 8 15 14 7
109 9 8 10 35 11 13
110 8 11 7 17 13 8
111 16 14 7 20 11 10
112 6 9 4 28 10 4
113 11 9 6 13 8 5
114 8 13 5 18 8 5
115 10 13 2 19 10 4
116 7 18 4 23 7 9
117 14 11 3 15 10 7
118 9 13 2 27 6 5
119 13 14 4 24 10 7
120 14 15 5 18 7 7
121 11 7 6 19 12 4
122 12 11 5 24 9 5
123 7 10 7 10 8 5
124 18 8 7 16 9 4
125 13 6 5 18 11 7
126 11 7 6 21 9 11
127 15 9 10 13 10 11
128 11 10 11 19 11 9
129 15 12 10 22 7 7
130 15 16 8 20 8 11
131 20 14 12 24 10 14
132 12 13 13 17 11 13
133 10 11 6 14 8 9
134 13 11 5 17 14 7
135 9 12 3 31 6 5
136 11 10 10 14 7 6
137 16 11 9 19 9 15
138 14 14 15 19 6 14
139 14 12 9 30 10 15
140 13 13 8 20 10 14
141 19 11 17 19 11 18
142 14 6 15 22 11 14
143 13 9 12 25 12 19
144 15 17 12 33 8 19
145 15 14 13 25 17 16
146 17 13 12 33 7 17
147 12 16 10 20 16 17
148 17 14 11 23 14 13
149 16 18 9 22 11 16
150 12 21 14 35 13 16
151 18 10 13 30 12 15
152 12 11 18 36 7 18
153 12 12 7 27 7 9
154 18 15 11 17 12 17
155 19 12 14 22 11 18
156 14 16 16 25 14 14
157 15 15 17 28 12 15
158 13 14 12 29 10 16
159 18 18 16 16 13 19
160 14 18 13 24 15 18
161 15 20 15 34 16 21
162 13 14 8 22 12 14
163 14 12 12 24 22 16
164 13 20 13 40 19 14
165 17 9 13 30 17 14
166 15 10 7 25 20 14
167 16 13 13 22 14 15
168 13 12 9 30 23 18
169 15 15 8 33 20 17
170 15 13 11 29 23 18
171 12 12 16 29 28 17
172 16 13 8 35 27 18
173 19 15 9 39 24 17
174 19 14 12 38 30 16
175 18 12 9 31 27 16
176 18 12 7 43 28 19
177 20 12 13 39 34 21
178 21 11 10 49 34 24
179 24 15 12 38 33 19
180 21 16 14 43 42 15
181 27 17 11 42 36 18
182 26 13 8 39 38 27
183 26 14 18 48 35 24
184 26 15 12 37 39 22
185 23 13 15 42 43 20
186 28 13 13 36 39 22
187 20 16 12 38 31 28
188 20 11 14 42 39 22
189 27 16 15 41 45 24
190 27 16 14 53 44 25
191 32 16 16 50 46 25
192 31 20 12 45 48 21
193 33 19 20 40 46 28
194 36 16 21 37 46 28
195 33 20 21 40 54 24
196 42 20 19 43 59 33
197 39 17 25 47 58 36
198 48 20 29 42 47 33
199 41 23 29 50 48 31
200 42 28 34 36 38 35
201 52 26 35 41 45 37
202 57 32 50 42 45 39
203 51 38 41 31 46 42
204 60 40 41 24 42 39
205 55 32 38 27 43 41
206 61 33 46 27 45 38
207 59 37 36 26 41 39
208 2 16 17 0 0 2
209 5 6 19 0 0 1
210 4 13 16 0 0 1
211 5 11 15 0 0 2
212 5 12 19 0 0 1
213 9 13 13 0 0 2
214 8 12 17 0 0 2
215 3 11 16 0 1 2
216 5 11 21 0 0 1
217 9 14 20 0 0 1
218 10 13 20 0 0 2
219 5 10 16 0 0 1
220 6 12 21 0 0 1
221 5 13 24 0 0 2
222 8 14 18 0 0 1
223 5 11 18 0 0 2
224 11 11 21 0 0 2
225 5 17 19 0 0 3
226 10 14 20 1 1 1
227 7 13 21 0 0 3
228 8 17 19 0 0 1
229 11 14 15 0 0 3
230 5 14 20 0 0 2
231 5 16 21 0 0 2
232 11 14 24 0 0 1
233 8 14 18 0 0 2
234 11 13 16 0 0 2
235 4 13 19 0 1 2
236 8 17 21 0 0 2
237 8 15 17 0 0 2
238 6 14 21 0 0 2
239 7 9 18 0 0 2
240 5 11 15 0 0 1
241 7 14 24 0 0 3
242 11 7 19 0 0 2
243 4 12 17 0 0 0
244 4 17 19 0 0 1
245 4 12 15 0 0 1
246 4 14 14 0 0 1
247 6 14 16 0 0 1
248 7 13 21 0 0 1
249 11 9 18 0 0 3
250 7 9 17 0 0 2
251 9 11 18 0 0 0
252 8 12 21 0 0 1
253 6 13 23 0 0 2
254 4 12 19 0 0 3
255 8 10 19 0 0 1
256 5 12 22 0 0 3
257 8 13 19 0 0 3
258 11 17 18 0 0 3
259 8 15 21 0 0 3
260 2 9 19 0 0 1
261 5 10 18 0 0 2
262 7 9 20 0 0 1
263 6 11 18 0 0 3
264 1 10 15 0 0 2
265 6 10 16 0 0 2
266 9 16 20 0 0 3
267 4 11 20 0 0 3
268 6 9 18 0 0 3
269 4 17 20 0 0 3
270 9 13 18 0 0 3
271 8 13 22 0 0 3
272 3 12 14 0 0 3
273 5 15 16 0 0 2
274 6 14 15 0 0 3
275 6 14 19 0 0 1
276 6 12 17 0 0 3
277 6 15 17 0 0 3
278 4 9 16 0 0 2
279 6 9 18 0 0 3
280 3 17 19 0 0 1
281 7 11 14 0 0 2
282 9 12 21 0 1 2
283 5 14 21 0 0 2
284 7 13 19 0 0 1
285 13 14 15 0 0 0
286 9 11 17 0 0 2
287 12 16 21 0 0 3


==> figures/results/24_comparison_length_a/detected.csv <==
0 57 29 12
1 41 27 16
2 47 28 13
3 44 27 17
4 45 25 15
5 42 27 16
6 38 24 15
7 43 26 18
8 39 25 15
9 41 25 14
10 44 25 16
11 38 27 16
12 42 27 16
13 41 28 19
14 21 7 5
15 10 4 4
16 9 5 1
17 7 1 0
18 6 1 0
19 1 0 0
20 0 0 0
21 0 0 0
22 3 0 0
23 0 0 0
24 0 0 0
25 2 0 0
26 0 0 0
27 0 0 0
28 0 0 0
29 0 0 0
30 1 0 0
31 0 0 0
32 0 0 0
33 1 0 0
34 1 0 0
35 2 0 0
36 1 0 0
37 0 0 0
38 0 0 0
39 2 0 0
40 0 0 0
41 0 0 0
42 1 0 0
43 0 0 0
44 0 0 0
45 1 0 0
46 0 0 0
47 0 0 0
48 0 0 0
49 0 0 0
50 0 0 0
51 1 0 0
52 1 0 0
53 0 0 0
54 1 0 0
55 0 0 0
56 0 0 0
57 0 0 0
58 0 0 0
59 0 0 0
60 1 0 0
61 1 0 0
62 0 0 0
63 0 0 0
64 0 0 0
65 0 0 0
66 1 0 0
67 0 0 0
68 1 0 0
69 0 0 0
70 1 0 0
71 0 0 0
72 0 0 0
73 2 0 0
74 1 0 0
75 0 0 0
76 0 0 0
77 0 0 0
78 2 0 0
79 2 0 0
80 1 0 0
81 0 0 0
82 1 0 0
83 1 0 0
84 1 0 0
85 1 0 0
86 0 0 0
87 0 0 0
88 0 0 0
89 0 0 0
90 1 1 0
91 0 0 0
92 0 0 0
93 0 0 0
94 0 0 0
95 0 0 0
96 1 0 0
97 1 0 0
98 0 0 0
99 0 0 0
100 0 0 0
101 0 0 0
102 0 0 0
103 1 0 0
104 0 0 0
105 1 0 0
106 2 0 0
107 1 0 0
108 0 0 0
109 0 0 0
110 0 0 0
111 0 0 0
112 0 0 0
113 1 0 0
114 1 0 0
115 0 0 0
116 0 0 0
117 4 1 0
118 11 0 0
119 8 4 3
120 12 5 4
121 29 12 5
122 36 18 10
123 42 23 12
124 45 24 12
125 42 24 13
126 45 25 13
127 43 24 15
128 49 31 16
129 51 34 21
130 49 35 19
131 53 35 18
132 53 33 19
133 52 33 15
134 51 34 15
135 57 35 13
136 54 32 13
137 53 30 15
138 50 32 13
139 50 33 16
140 49 35 16
141 52 32 15
142 46 31 17
143 52 33 18
144 55 35 19
145 51 35 18
146 53 34 18
147 51 33 20
148 53 36 18
149 52 31 18
150 52 33 19
151 51 34 16
152 49 32 18
153 52 32 18
154 55 34 17
155 48 33 18
156 53 33 19
157 50 29 15
158 48 32 18
159 48 35 15
160 51 35 17
161 45 35 17
162 49 36 17
163 50 34 19
164 52 35 18
165 52 36 20
166 51 35 19
167 49 33 18
168 49 33 18
169 51 31 15
170 50 31 18
171 49 32 16
172 46 32 16
173 48 34 18
174 52 31 17
175 51 32 17
176 48 34 16
177 48 33 17
178 57 36 15
179 53 30 12
180 50 30 18
181 50 31 17
182 54 30 14
183 47 33 16
184 51 32 18
185 52 35 19
186 48 32 15
187 53 32 15
188 52 31 17
189 52 32 18
190 51 30 15
191 50 36 13
192 49 31 15
193 58 32 16
194 52 33 19
195 45 28 16
196 44 27 17
197 44 23 14
198 48 31 16
199 49 33 16
200 52 29 16
201 46 26 14
202 48 27 13
203 47 27 18
204 50 28 15
205 51 26 16
206 50 30 14
207 50 29 16
208 50 27 14
209 41 26 16
210 42 25 16
211 51 31 15
212 51 34 16
213 57 33 16
214 37 27 18
215 40 26 15
216 44 23 14
217 41 27 18
218 43 24 15
219 40 24 14
220 41 25 18
221 42 25 17
222 46 27 17
223 46 26 18
224 49 29 15
225 46 28 15
226 41 25 16
227 41 26 18
228 39 26 17
229 37 25 16
230 43 26 15
231 42 26 15
232 41 27 17
233 44 26 15
234 43 28 15
235 51 25 10
236 55 31 11
237 53 28 11
238 58 29 9
239 44 28 12
240 53 26 13
241 56 22 11
242 49 22 9
243 52 26 10
244 47 21 11
245 43 22 8
246 42 21 9
247 36 18 7
248 37 16 11
249 35 14 6
250 25 11 7
251 15 7 5
252 11 5 2
253 6 0 0
254 12 6 3
255 10 5 3
256 10 5 4
257 10 5 4
258 8 5 3
259 11 4 4
260 10 7 4
261 10 6 4
262 11 3 1
263 12 6 4
264 6 3 2
265 10 6 2
266 12 6 3
267 10 6 3
268 13 9 5
269 9 4 4
270 13 6 3
271 10 4 3
272 15 3 3
273 10 4 4
274 0 0 0
275 0 0 0
276 1 0 0
277 0 0 0
278 1 0 0
279 1 0 0
280 0 0 0
281 1 0 0
282 1 0 0
283 2 0 0
284 0 0 0
285 1 0 0
286 0 0 0
287 1 0 0
288 0 0 0
289 2 0 0
290 0 0 0
291 2 0 0
292 1 0 0
293 1 0 0
294 0 0 0
295 0 0 0
296 1 0 0
297 1 0 0
298 1 0 0
299 0 0 0
300 0 0 0
301 2 0 0
302 0 0 0
303 0 0 0
304 0 0 0
305 1 0 0
306 0 0 0
307 0 0 0
308 1 0 0
309 1 0 0
310 0 0 0
311 0 0 0
312 4 0 0
313 0 0 0
314 2 0 0
315 1 0 0
316 0 0 0
317 0 0 0
318 1 0 0
319 1 0 0
320 0 0 0
321 2 0 0
322 0 0 0
323 1 0 0
324 0 0 0
325 0 0 0
326 1 0 0
327 0 0 0
328 2 0 0
329 2 0 0
330 0 0 0
331 0 0 0
332 0 0 0
333 1 0 0
334 0 0 0
335 1 0 0
336 0 0 0
337 0 0 0
338 0 0 0
339 0 0 0
340 0 0 0
341 1 0 0
342 0 0 0
343 0 0 0
344 0 0 0
345 0 0 0
346 0 0 0
347 1 0 0
348 1 0 0
349 0 0 0
350 1 0 0
351 1 0 0
352 0 0 0
353 0 0 0
354 2 0 0
355 0 0 0
356 2 0 0
357 6 1 0
358 5 1 0
359 9 3 1
360 22 7 5
361 31 8 4
362 32 10 6
363 38 13 7
364 42 18 7
365 46 17 9
366 46 29 16
367 41 27 12
368 47 24 12
369 46 27 13
370 45 25 8
371 43 24 9
372 38 25 13
373 38 27 15
374 40 25 17
375 45 23 14
376 42 27 14
377 41 30 16
378 39 27 16
379 40 26 18
380 41 28 16
381 44 26 15
382 47 29 14
383 48 28 16
384 49 27 16
385 51 32 15
386 49 31 17
387 50 30 16
388 51 30 13
389 48 28 14
390 48 25 16
391 45 27 16
392 47 31 14
393 53 30 17
394 51 30 14
395 48 25 16
396 42 25 17
397 39 25 17
398 41 28 15
399 45 26 15
400 45 27 14
401 43 26 13
402 44 24 14
403 42 27 15
404 38 28 17
405 40 26 20
406 44 27 18
407 40 26 16
408 36 25 16
409 43 26 13
410 51 26 15
411 39 26 15
412 45 25 15
413 44 28 13
414 43 26 17
415 42 24 12
416 41 25 16
417 45 26 16
418 46 26 16
419 43 26 14
420 45 26 15
421 39 29 16


==> figures/results/24_comparison_length_a/repetability.csv <==
0 1 1 1
1 0.596491 0.62069 0.583333
2 0.578947 0.689655 0.583333
3 0.596491 0.62069 0.666667
4 0.614035 0.586207 0.583333
5 0.561404 0.62069 0.583333
6 0.561404 0.586207 0.5
7 0.561404 0.62069 0.75
8 0.491228 0.586207 0.333333
9 0.561404 0.517241 0.5
10 0.54386 0.551724 0.5
11 0.473684 0.62069 0.583333
12 0.578947 0.62069 0.583333
13 0.526316 0.689655 0.583333
14 0.298246 0.206897 0.333333
15 0.157895 0.137931 0.333333
16 0.0877193 0.103448 0.0833333
17 0.0526316 0.0344828 0
18 0.0526316 0.0344828 0
19 0 0 0
20 0 0 0
21 0 0 0
22 0.0350877 0 0
23 0 0 0
24 0 0 0
25 0.0175439 0 0
26 0 0 0
27 0 0 0
28 0 0 0
29 0 0 0
30 0.0175439 0 0
31 0 0 0
32 0 0 0
33 0.0175439 0 0
34 0.0175439 0 0
35 0.0175439 0 0
36 0.0175439 0 0
37 0 0 0
38 0 0 0
39 0.0350877 0 0
40 0 0 0
41 0 0 0
42 0.0175439 0 0
43 0 0 0
44 0 0 0
45 0.0175439 0 0
46 0 0 0
47 0 0 0
48 0 0 0
49 0 0 0
50 0 0 0
51 0.0175439 0 0
52 0.0175439 0 0
53 0 0 0
54 0.0175439 0 0
55 0 0 0
56 0 0 0
57 0 0 0
58 0 0 0
59 0 0 0
60 0 0 0
61 0 0 0
62 0 0 0
63 0 0 0
64 0 0 0
65 0 0 0
66 0.0175439 0 0
67 0 0 0
68 0.0175439 0 0
69 0 0 0
70 0.0175439 0 0
71 0 0 0
72 0 0 0
73 0.0175439 0 0
74 0 0 0
75 0 0 0
76 0 0 0
77 0 0 0
78 0.0350877 0 0
79 0.0350877 0 0
80 0 0 0
81 0 0 0
82 0.0175439 0 0
83 0.0175439 0 0
84 0 0 0
85 0.0175439 0 0
86 0 0 0
87 0 0 0
88 0 0 0
89 0 0 0
90 0.0175439 0.0344828 0
91 0 0 0
92 0 0 0
93 0 0 0
94 0 0 0
95 0 0 0
96 0 0 0
97 0.0175439 0 0
98 0 0 0
99 0 0 0
100 0 0 0
101 0 0 0
102 0 0 0
103 0.0175439 0 0
104 0 0 0
105 0.0175439 0 0
106 0.0175439 0 0
107 0.0175439 0 0
108 0 0 0
109 0 0 0
110 0 0 0
111 0 0 0
112 0 0 0
113 0.0175439 0 0
114 0.0175439 0 0
115 0 0 0
116 0 0 0
117 0.0350877 0.0344828 0
118 0.0877193 0 0
119 0.0701754 0.103448 0.25
120 0.192982 0.172414 0.333333
121 0.438596 0.37931 0.416667
122 0.561404 0.551724 0.833333
123 0.561404 0.62069 0.583333
124 0.508772 0.62069 0.583333
125 0.561404 0.62069 0.416667
126 0.614035 0.655172 0.416667
127 0.561404 0.586207 0.583333
128 0.666667 0.758621 0.75
129 0.719298 0.931034 0.916667
130 0.736842 0.931034 1
131 0.807018 0.931034 0.916667
132 0.754386 0.931034 1
133 0.77193 0.931034 0.916667
134 0.824561 0.896552 1
135 0.859649 1 0.916667
136 0.824561 0.896552 0.833333
137 0.859649 0.862069 1
138 0.789474 0.931034 0.916667
139 0.754386 0.896552 0.916667
140 0.77193 0.965517 0.916667
141 0.77193 0.931034 0.916667
142 0.736842 0.931034 1
143 0.789474 0.896552 0.916667
144 0.754386 0.965517 0.833333
145 0.77193 0.896552 0.916667
146 0.77193 0.965517 1
147 0.754386 0.931034 1
148 0.807018 0.931034 1
149 0.719298 0.862069 1
150 0.77193 0.931034 1
151 0.789474 0.931034 0.916667
152 0.77193 0.896552 0.916667
153 0.77193 0.827586 1
154 0.807018 0.896552 0.916667
155 0.789474 0.862069 1
156 0.77193 0.862069 0.916667
157 0.77193 0.862069 0.916667
158 0.736842 0.827586 0.916667
159 0.77193 0.896552 0.833333
160 0.824561 0.931034 1
161 0.754386 0.896552 0.916667
162 0.754386 0.896552 0.916667
163 0.754386 0.896552 1
164 0.77193 0.896552 0.916667
165 0.824561 0.896552 1
166 0.754386 0.896552 0.916667
167 0.719298 0.896552 1
168 0.77193 0.931034 1
169 0.77193 0.896552 0.916667
170 0.77193 0.896552 1
171 0.789474 0.862069 0.833333
172 0.719298 0.862069 0.833333
173 0.77193 0.931034 1
174 0.807018 0.827586 0.833333
175 0.736842 0.896552 0.833333
176 0.719298 0.931034 0.833333
177 0.754386 0.862069 0.833333
178 0.842105 0.965517 0.916667
179 0.789474 0.896552 0.916667
180 0.754386 0.862069 1
181 0.77193 0.862069 0.916667
182 0.842105 0.724138 0.833333
183 0.719298 0.862069 0.916667
184 0.77193 0.896552 1
185 0.754386 0.965517 1
186 0.754386 0.896552 0.916667
187 0.789474 0.896552 0.916667
188 0.789474 0.896552 0.916667
189 0.754386 0.896552 0.916667
190 0.824561 0.862069 0.916667
191 0.736842 0.965517 0.916667
192 0.77193 0.931034 0.916667
193 0.77193 0.862069 0.833333
194 0.807018 0.931034 1
195 0.649123 0.724138 0.75
196 0.578947 0.689655 0.75
197 0.578947 0.586207 0.5
198 0.736842 0.827586 1
199 0.789474 0.862069 1
200 0.684211 0.793103 0.75
201 0.54386 0.689655 0.75
202 0.649123 0.689655 0.666667
203 0.578947 0.62069 0.666667
204 0.719298 0.793103 0.833333
205 0.701754 0.758621 0.833333
206 0.666667 0.758621 0.75
207 0.719298 0.793103 0.833333
208 0.631579 0.689655 0.75
209 0.54386 0.586207 0.666667
210 0.54386 0.655172 0.75
211 0.684211 0.793103 1
212 0.789474 0.931034 1
213 0.807018 0.965517 0.916667
214 0.45614 0.586207 0.583333
215 0.491228 0.62069 0.5
216 0.561404 0.586207 0.583333
217 0.491228 0.586207 0.666667
218 0.526316 0.586207 0.5
219 0.508772 0.62069 0.416667
220 0.508772 0.586207 0.666667
221 0.526316 0.586207 0.5
222 0.614035 0.586207 0.666667
223 0.614035 0.689655 0.75
224 0.631579 0.793103 0.75
225 0.649123 0.758621 0.833333
226 0.561404 0.551724 0.583333
227 0.578947 0.689655 0.75
228 0.491228 0.62069 0.583333
229 0.473684 0.586207 0.75
230 0.54386 0.586207 0.583333
231 0.561404 0.586207 0.333333
232 0.491228 0.62069 0.5
233 0.54386 0.551724 0.416667
234 0.596491 0.62069 0.583333
235 0.719298 0.827586 0.666667
236 0.789474 0.896552 0.833333
237 0.789474 0.862069 0.75
238 0.807018 0.827586 0.666667
239 0.649123 0.827586 0.833333
240 0.754386 0.827586 0.833333
241 0.789474 0.655172 0.75
242 0.719298 0.724138 0.75
243 0.719298 0.827586 0.75
244 0.701754 0.655172 0.75
245 0.701754 0.758621 0.666667
246 0.666667 0.689655 0.666667
247 0.596491 0.586207 0.5
248 0.526316 0.482759 0.666667
249 0.54386 0.482759 0.5
250 0.421053 0.37931 0.5
251 0.210526 0.241379 0.333333
252 0.105263 0.137931 0.166667
253 0.0526316 0 0
254 0.175439 0.172414 0.25
255 0.140351 0.137931 0.25
256 0.105263 0.137931 0.25
257 0.140351 0.137931 0.25
258 0.122807 0.137931 0.25
259 0.157895 0.103448 0.25
260 0.105263 0.172414 0.25
261 0.122807 0.137931 0.25
262 0.157895 0.103448 0.0833333
263 0.175439 0.137931 0.25
264 0.0877193 0.103448 0.166667
265 0.105263 0.137931 0.166667
266 0.140351 0.137931 0.166667
267 0.0877193 0.137931 0.25
268 0.140351 0.172414 0.25
269 0.157895 0.137931 0.333333
270 0.157895 0.137931 0.25
271 0.175439 0.137931 0.25
272 0.175439 0.103448 0.25
273 0.140351 0.137931 0.333333
274 0 0 0
275 0 0 0
276 0.0175439 0 0
277 0 0 0
278 0 0 0
279 0 0 0
280 0 0 0
281 0.0175439 0 0
282 0.0175439 0 0
283 0.0175439 0 0
284 0 0 0
285 0 0 0
286 0 0 0
287 0.0175439 0 0
288 0 0 0
289 0.0175439 0 0
290 0 0 0
291 0.0350877 0 0
292 0.0175439 0 0
293 0 0 0
294 0 0 0
295 0 0 0
296 0.0175439 0 0
297 0.0175439 0 0
298 0.0175439 0 0
299 0 0 0
300 0 0 0
301 0.0350877 0 0
302 0 0 0
303 0 0 0
304 0 0 0
305 0 0 0
306 0 0 0
307 0 0 0
308 0.0175439 0 0
309 0.0175439 0 0
310 0 0 0
311 0 0 0
312 0.0350877 0 0
313 0 0 0
314 0.0350877 0 0
315 0.0175439 0 0
316 0 0 0
317 0 0 0
318 0.0175439 0 0
319 0.0175439 0 0
320 0 0 0
321 0.0175439 0 0
322 0 0 0
323 0.0175439 0 0
324 0 0 0
325 0 0 0
326 0 0 0
327 0 0 0
328 0.0175439 0 0
329 0.0175439 0 0
330 0 0 0
331 0 0 0
332 0 0 0
333 0.0175439 0 0
334 0 0 0
335 0.0175439 0 0
336 0 0 0
337 0 0 0
338 0 0 0
339 0 0 0
340 0 0 0
341 0.0175439 0 0
342 0 0 0
343 0 0 0
344 0 0 0
345 0 0 0
346 0 0 0
347 0.0175439 0 0
348 0.0175439 0 0
349 0 0 0
350 0.0175439 0 0
351 0.0175439 0 0
352 0 0 0
353 0 0 0
354 0.0175439 0 0
355 0 0 0
356 0.0175439 0 0
357 0.0701754 0.0344828 0
358 0.0526316 0.0344828 0
359 0.0877193 0.0689655 0.0833333
360 0.333333 0.241379 0.416667
361 0.421053 0.241379 0.333333
362 0.403509 0.310345 0.416667
363 0.578947 0.448276 0.5
364 0.666667 0.586207 0.5
365 0.596491 0.551724 0.75
366 0.719298 0.896552 0.916667
367 0.719298 0.827586 0.916667
368 0.736842 0.758621 0.833333
369 0.736842 0.793103 1
370 0.701754 0.655172 0.583333
371 0.631579 0.793103 0.666667
372 0.508772 0.62069 0.583333
373 0.526316 0.586207 0.5
374 0.508772 0.517241 0.5
375 0.578947 0.551724 0.416667
376 0.508772 0.655172 0.583333
377 0.508772 0.551724 0.5
378 0.491228 0.586207 0.666667
379 0.491228 0.551724 0.583333
380 0.54386 0.655172 0.666667
381 0.561404 0.655172 0.583333
382 0.684211 0.655172 0.583333
383 0.649123 0.689655 0.75
384 0.701754 0.758621 0.666667
385 0.684211 0.793103 0.666667
386 0.701754 0.793103 0.833333
387 0.596491 0.655172 0.583333
388 0.578947 0.655172 0.583333
389 0.631579 0.551724 0.583333
390 0.631579 0.586207 0.666667
391 0.578947 0.724138 0.666667
392 0.684211 0.793103 0.583333
393 0.684211 0.724138 0.75
394 0.631579 0.689655 0.75
395 0.578947 0.517241 0.666667
396 0.561404 0.551724 0.583333
397 0.45614 0.62069 0.666667
398 0.526316 0.62069 0.583333
399 0.54386 0.655172 0.583333
400 0.578947 0.551724 0.583333
401 0.526316 0.655172 0.5
402 0.596491 0.517241 0.5
403 0.578947 0.655172 0.583333
404 0.192982 0.275862 0.5
405 0.175439 0.275862 0.5
406 0.175439 0.275862 0.5
407 0.192982 0.310345 0.416667
408 0.175439 0.275862 0.416667
409 0.192982 0.275862 0.416667
410 0.210526 0.310345 0.416667
411 0.210526 0.310345 0.5
412 0.175439 0.275862 0.416667
413 0.22807 0.310345 0.416667
414 0.192982 0.310345 0.5
415 0.22807 0.241379 0.416667
416 0.157895 0.310345 0.416667
417 0.192982 0.310345 0.416667
418 0.210526 0.310345 0.416667
419 0.192982 0.310345 0.416667
420 0.210526 0.310345 0.416667
421 0.210526 0.310345 0.416667


==> figures/results/24_comparison_length_a/splited.csv <==
0 0 0 0
1 1 1 1
2 2 0 0
3 4 0 1
4 2 1 0
5 1 1 0
6 2 1 0
7 4 1 0
8 5 1 0
9 3 1 0
10 8 1 0
11 5 0 0
12 4 3 0
13 5 1 0
14 3 1 1
15 1 0 0
16 4 2 0
17 4 0 0
18 2 0 0
19 0 0 0
20 0 0 0
21 0 0 0
22 0 0 0
23 0 0 0
24 0 0 0
25 0 0 0
26 0 0 0
27 0 0 0
28 0 0 0
29 0 0 0
30 0 0 0
31 0 0 0
32 0 0 0
33 0 0 0
34 0 0 0
35 0 0 0
36 0 0 0
37 0 0 0
38 0 0 0
39 0 0 0
40 0 0 0
41 0 0 0
42 0 0 0
43 0 0 0
44 0 0 0
45 0 0 0
46 0 0 0
47 0 0 0
48 0 0 0
49 0 0 0
50 0 0 0
51 0 0 0
52 0 0 0
53 0 0 0
54 0 0 0
55 0 0 0
56 0 0 0
57 0 0 0
58 0 0 0
59 0 0 0
60 0 0 0
61 0 0 0
62 0 0 0
63 0 0 0
64 0 0 0
65 0 0 0
66 0 0 0
67 0 0 0
68 0 0 0
69 0 0 0
70 0 0 0
71 0 0 0
72 0 0 0
73 1 0 0
74 0 0 0
75 0 0 0
76 0 0 0
77 0 0 0
78 0 0 0
79 0 0 0
80 0 0 0
81 0 0 0
82 0 0 0
83 0 0 0
84 0 0 0
85 0 0 0
86 0 0 0
87 0 0 0
88 0 0 0
89 0 0 0
90 0 0 0
91 0 0 0
92 0 0 0
93 0 0 0
94 0 0 0
95 0 0 0
96 0 0 0
97 0 0 0
98 0 0 0
99 0 0 0
100 0 0 0
101 0 0 0
102 0 0 0
103 0 0 0
104 0 0 0
105 0 0 0
106 0 0 0
107 0 0 0
108 0 0 0
109 0 0 0
110 0 0 0
111 0 0 0
112 0 0 0
113 0 0 0
114 0 0 0
115 0 0 0
116 0 0 0
117 1 0 0
118 5 0 0
119 4 1 0
120 1 0 0
121 2 1 0
122 2 0 0
123 2 1 0
124 5 1 0
125 1 1 0
126 3 1 0
127 2 0 0
128 3 0 0
129 3 1 2
130 2 1 1
131 1 1 2
132 4 1 1
133 4 2 1
134 3 2 1
135 3 0 0
136 3 1 0
137 3 0 1
138 2 1 1
139 1 2 2
140 3 1 1
141 2 1 0
142 0 1 1
143 4 1 1
144 5 2 0
145 1 1 1
146 4 1 0
147 1 1 1
148 3 3 0
149 3 2 2
150 3 2 2
151 0 1 1
152 3 1 2
153 2 1 0
154 3 2 1
155 1 1 1
156 1 1 1
157 2 1 2
158 0 1 1
159 0 1 0
160 3 2 2
161 0 1 0
162 4 3 2
163 1 2 2
164 4 2 1
165 1 2 2
166 3 2 1
167 3 2 1
168 0 1 1
169 1 1 1
170 4 2 1
171 1 2 1
172 2 1 2
173 1 1 0
174 0 1 0
175 2 2 2
176 1 3 2
177 2 2 2
178 3 3 2
179 5 1 0
180 1 1 0
181 3 3 2
182 4 1 1
183 1 1 0
184 2 2 0
185 4 2 2
186 1 2 0
187 3 1 1
188 2 1 1
189 2 2 1
190 1 0 0
191 3 1 1
192 1 2 1
193 4 1 1
194 2 1 0
195 0 1 0
196 3 1 1
197 2 1 0
198 1 2 1
199 2 2 1
200 2 1 1
201 3 1 0
202 1 1 0
203 4 1 0
204 1 1 0
205 3 1 0
206 3 1 0
207 2 0 0
208 3 1 0
209 3 0 0
210 4 0 0
211 3 1 1
212 2 2 1
213 4 1 2
214 3 1 1
215 4 1 0
216 5 1 0
217 6 0 0
218 6 1 0
219 5 1 0
220 4 1 0
221 3 1 0
222 3 1 0
223 2 0 1
224 3 1 0
225 0 1 0
226 3 1 0
227 2 2 1
228 6 0 0
229 3 1 0
230 7 1 0
231 3 1 0
232 5 2 0
233 4 1 0
234 1 1 0
235 6 1 1
236 6 1 0
237 5 1 1
238 6 1 1
239 2 1 0
240 6 2 0
241 7 1 1
242 5 0 0
243 6 1 1
244 5 1 0
245 2 0 0
246 1 1 0
247 0 1 0
248 5 0 1
249 3 0 0
250 1 0 1
251 1 0 1
252 4 1 0
253 3 0 0
254 1 0 0
255 2 1 0
256 4 1 1
257 2 1 1
258 1 1 0
259 1 0 0
260 3 2 1
261 3 2 1
262 2 0 0
263 2 2 1
264 1 0 0
265 3 1 0
266 4 2 1
267 5 2 0
268 5 3 1
269 0 0 0
270 3 2 0
271 0 0 0
272 4 0 0
273 1 0 0
274 0 0 0
275 0 0 0
276 0 0 0
277 0 0 0
278 0 0 0
279 0 0 0
280 0 0 0
281 0 0 0
282 0 0 0
283 0 0 0
284 0 0 0
285 0 0 0
286 0 0 0
287 0 0 0
288 0 0 0
289 1 0 0
290 0 0 0
291 0 0 0
292 0 0 0
293 0 0 0
294 0 0 0
295 0 0 0
296 0 0 0
297 0 0 0
298 0 0 0
299 0 0 0
300 0 0 0
301 0 0 0
302 0 0 0
303 0 0 0
304 0 0 0
305 0 0 0
306 0 0 0
307 0 0 0
308 0 0 0
309 0 0 0
310 0 0 0
311 0 0 0
312 0 0 0
313 0 0 0
314 0 0 0
315 0 0 0
316 0 0 0
317 0 0 0
318 0 0 0
319 0 0 0
320 0 0 0
321 0 0 0
322 0 0 0
323 0 0 0
324 0 0 0
325 0 0 0
326 0 0 0
327 0 0 0
328 0 0 0
329 0 0 0
330 0 0 0
331 0 0 0
332 0 0 0
333 0 0 0
334 0 0 0
335 0 0 0
336 0 0 0
337 0 0 0
338 0 0 0
339 0 0 0
340 0 0 0
341 0 0 0
342 0 0 0
343 0 0 0
344 0 0 0
345 0 0 0
346 0 0 0
347 0 0 0
348 0 0 0
349 0 0 0
350 0 0 0
351 0 0 0
352 0 0 0
353 0 0 0
354 0 0 0
355 0 0 0
356 1 0 0
357 2 0 0
358 2 0 0
359 4 0 0
360 3 0 0
361 6 1 0
362 7 1 1
363 3 0 1
364 2 1 1
365 9 0 0
366 2 0 0
367 0 1 1
368 2 0 0
369 0 2 0
370 4 2 0
371 5 0 0
372 3 2 0
373 2 1 0
374 2 2 0
375 4 1 0
376 4 1 0
377 4 1 0
378 3 0 0
379 4 0 0
380 3 1 0
381 1 1 0
382 3 1 0
383 0 1 0
384 2 1 2
385 5 1 1
386 2 1 0
387 4 0 1
388 4 1 1
389 3 0 0
390 2 1 0
391 2 0 1
392 4 0 0
393 5 1 1
394 5 0 0
395 7 1 0
396 3 1 0
397 4 1 0
398 2 1 0
399 4 0 0
400 3 1 0
401 4 0 0
402 2 0 0
403 1 1 0
404 5 4 2
405 5 3 2
406 4 3 2
407 4 3 2
408 4 3 2
409 4 3 2
410 5 4 2
411 4 3 2
412 4 3 2
413 4 3 2
414 4 3 2
415 4 3 2
416 4 2 2
417 4 3 2
418 4 3 2
419 4 3 2
420 5 3 2
421 4 2 2


==> figures/results/24_comparison_length_a/unmatches.csv <==
0 0 0 0
1 6 8 8
2 12 8 6
3 6 9 8
4 8 7 8
5 9 8 9
6 4 6 9
7 7 7 9
8 6 7 11
9 6 9 8
10 5 8 10
11 6 9 9
12 5 6 9
13 6 7 12
14 1 0 0
15 0 0 0
16 0 0 0
17 0 0 0
18 1 0 0
19 1 0 0
20 0 0 0
21 0 0 0
22 1 0 0
23 0 0 0
24 0 0 0
25 1 0 0
26 0 0 0
27 0 0 0
28 0 0 0
29 0 0 0
30 0 0 0
31 0 0 0
32 0 0 0
33 0 0 0
34 0 0 0
35 1 0 0
36 0 0 0
37 0 0 0
38 0 0 0
39 0 0 0
40 0 0 0
41 0 0 0
42 0 0 0
43 0 0 0
44 0 0 0
45 0 0 0
46 0 0 0
47 0 0 0
48 0 0 0
49 0 0 0
50 0 0 0
51 0 0 0
52 0 0 0
53 0 0 0
54 0 0 0
55 0 0 0
56 0 0 0
57 0 0 0
58 0 0 0
59 0 0 0
60 1 0 0
61 1 0 0
62 0 0 0
63 0 0 0
64 0 0 0
65 0 0 0
66 0 0 0
67 0 0 0
68 0 0 0
69 0 0 0
70 0 0 0
71 0 0 0
72 0 0 0
73 0 0 0
74 1 0 0
75 0 0 0
76 0 0 0
77 0 0 0
78 0 0 0
79 0 0 0
80 1 0 0
81 0 0 0
82 0 0 0
83 0 0 0
84 1 0 0
85 0 0 0
86 0 0 0
87 0 0 0
88 0 0 0
89 0 0 0
90 0 0 0
91 0 0 0
92 0 0 0
93 0 0 0
94 0 0 0
95 0 0 0
96 1 0 0
97 0 0 0
98 0 0 0
99 0 0 0
100 0 0 0
101 0 0 0
102 0 0 0
103 0 0 0
104 0 0 0
105 0 0 0
106 1 0 0
107 0 0 0
108 0 0 0
109 0 0 0
110 0 0 0
111 0 0 0
112 0 0 0
113 0 0 0
114 0 0 0
115 0 0 0
116 0 0 0
117 1 0 0
118 1 0 0
119 0 0 0
120 0 0 0
121 2 0 0
122 2 2 0
123 8 4 5
124 11 5 5
125 9 5 8
126 7 5 8
127 9 7 8
128 8 9 7
129 7 6 8
130 5 7 6
131 6 7 5
132 6 5 6
133 4 4 3
134 1 6 2
135 5 6 2
136 4 5 3
137 1 5 2
138 3 4 1
139 6 5 3
140 2 6 4
141 6 4 4
142 4 3 4
143 3 6 6
144 7 5 9
145 6 8 6
146 5 5 6
147 7 5 7
148 4 6 6
149 8 4 4
150 5 4 5
151 6 6 4
152 2 5 5
153 6 7 6
154 6 6 5
155 2 7 5
156 8 7 7
157 4 3 2
158 6 7 6
159 4 8 5
160 1 6 3
161 2 8 6
162 2 7 4
163 6 6 5
164 4 7 6
165 4 8 6
166 5 7 7
167 5 5 5
168 5 5 5
169 6 4 3
170 2 3 5
171 3 5 5
172 3 6 4
173 3 6 6
174 6 6 7
175 7 4 5
176 6 4 4
177 3 6 5
178 6 5 2
179 3 3 1
180 6 4 6
181 3 3 4
182 2 8 3
183 5 7 5
184 5 4 6
185 5 5 5
186 4 4 4
187 5 5 3
188 5 4 5
189 7 4 6
190 3 5 4
191 5 7 1
192 4 2 3
193 10 6 5
194 4 5 7
195 8 6 7
196 8 6 7
197 9 5 8
198 5 5 3
199 2 6 3
200 11 5 6
201 12 5 5
202 10 6 5
203 10 8 10
204 8 4 5
205 8 3 6
206 9 7 5
207 7 6 6
208 11 6 5
209 7 9 8
210 7 6 7
211 9 7 2
212 4 5 3
213 7 4 3
214 8 9 10
215 8 7 9
216 7 5 7
217 7 10 10
218 7 6 9
219 6 5 9
220 8 7 10
221 9 7 11
222 8 9 9
223 9 6 8
224 10 5 6
225 9 5 5
226 6 8 9
227 6 4 8
228 5 8 10
229 7 7 7
230 5 8 8
231 7 8 11
232 8 7 11
233 9 9 10
234 8 9 8
235 4 0 1
236 4 4 1
237 3 2 1
238 6 4 0
239 5 3 2
240 4 0 3
241 4 2 1
242 3 1 0
243 5 1 0
244 2 1 2
245 1 0 0
246 3 0 1
247 2 0 1
248 2 2 2
249 1 0 0
250 0 0 0
251 2 0 0
252 1 0 0
253 0 0 0
254 1 1 0
255 0 0 0
256 0 0 0
257 0 0 0
258 0 0 0
259 1 1 1
260 1 0 0
261 0 0 0
262 0 0 0
263 0 0 0
264 0 0 0
265 1 1 0
266 0 0 0
267 0 0 0
268 0 1 1
269 0 0 0
270 1 0 0
271 0 0 0
272 1 0 0
273 1 0 0
274 0 0 0
275 0 0 0
276 0 0 0
277 0 0 0
278 1 0 0
279 1 0 0
280 0 0 0
281 0 0 0
282 0 0 0
283 1 0 0
284 0 0 0
285 1 0 0
286 0 0 0
287 0 0 0
288 0 0 0
289 0 0 0
290 0 0 0
291 0 0 0
292 0 0 0
293 1 0 0
294 0 0 0
295 0 0 0
296 0 0 0
297 0 0 0
298 0 0 0
299 0 0 0
300 0 0 0
301 0 0 0
302 0 0 0
303 0 0 0
304 0 0 0
305 1 0 0
306 0 0 0
307 0 0 0
308 0 0 0
309 0 0 0
310 0 0 0
311 0 0 0
312 2 0 0
313 0 0 0
314 0 0 0
315 0 0 0
316 0 0 0
317 0 0 0
318 0 0 0
319 0 0 0
320 0 0 0
321 1 0 0
322 0 0 0
323 0 0 0
324 0 0 0
325 0 0 0
326 1 0 0
327 0 0 0
328 1 0 0
329 1 0 0
330 0 0 0
331 0 0 0
332 0 0 0
333 0 0 0
334 0 0 0
335 0 0 0
336 0 0 0
337 0 0 0
338 0 0 0
339 0 0 0
340 0 0 0
341 0 0 0
342 0 0 0
343 0 0 0
344 0 0 0
345 0 0 0
346 0 0 0
347 0 0 0
348 0 0 0
349 0 0 0
350 0 0 0
351 0 0 0
352 0 0 0
353 0 0 0
354 1 0 0
355 0 0 0
356 0 0 0
357 0 0 0
358 0 0 0
359 0 1 0
360 0 0 0
361 1 0 0
362 2 0 0
363 2 0 0
364 2 0 0
365 3 1 0
366 3 3 5
367 0 2 0
368 3 2 2
369 4 2 1
370 1 4 1
371 2 1 1
372 6 5 6
373 6 9 9
374 9 8 11
375 8 6 9
376 9 7 7
377 8 13 10
378 8 10 8
379 8 10 11
380 7 8 8
381 11 6 8
382 5 9 7
383 11 7 7
384 7 4 6
385 7 8 6
386 7 7 7
387 12 11 8
388 14 10 5
389 9 12 7
390 10 7 8
391 10 6 7
392 4 8 7
393 9 8 7
394 10 10 5
395 8 9 8
396 7 8 10
397 9 6 9
398 9 9 8
399 10 7 8
400 9 10 7
401 9 7 7
402 8 9 8
403 8 7 8
404 22 16 9
405 25 15 12
406 30 16 10
407 25 14 9
408 22 14 9
409 28 15 6
410 34 13 8
411 23 14 7
412 31 14 8
413 27 16 6
414 28 14 9
415 25 14 5
416 28 14 9
417 30 14 9
418 30 14 9
419 28 14 7
420 28 14 8
421 23 18 9


==> figures/results/24_comparison_length_b/detected.csv <==
a b  c  d
0 93 52 20
1 87 43 16
2 81 43 17
3 80 43 16
4 82 45 18
5 85 44 18
6 85 40 13
7 90 45 17
8 90 45 15
9 93 45 15
10 97 51 13
11 100 53 16
12 107 56 18
13 105 56 17
14 103 59 20
15 108 57 22
16 108 55 20
17 108 53 19
18 105 48 13
19 77 27 6
20 58 26 3
21 43 15 0
22 23 7 1
23 26 9 0
24 27 7 0
25 24 5 0
26 24 6 0
27 21 8 0
28 33 8 0
29 24 7 0
30 26 7 2
31 27 6 0
32 26 6 0
33 21 7 0
34 19 9 1
35 29 8 0
36 22 7 1
37 25 4 0
38 24 8 0
39 23 6 0
40 28 12 1
41 20 7 0
42 26 7 0
43 23 6 1
44 28 12 1
45 27 6 0
46 20 9 1
47 27 10 0
48 24 5 0
49 18 5 0
50 21 6 0
51 25 9 1
52 21 4 0
53 16 7 0
54 25 9 0
55 23 6 0
56 25 8 0
57 25 8 0
58 23 8 0
59 26 8 0
60 25 6 1
61 23 9 0
62 25 9 0
63 29 6 0
64 22 5 0
65 20 7 0
66 23 8 0
67 19 8 0
68 21 6 0
69 19 6 0
70 26 7 0
71 28 6 0
72 24 7 0
73 21 5 1
74 23 6 1
75 23 11 0
76 24 7 0
77 25 9 0
78 26 9 0
79 25 6 0
80 28 7 0
81 26 7 0
82 24 8 0
83 27 4 0
84 30 8 0
85 25 7 0
86 22 7 0
87 23 5 0
88 25 8 0
89 17 6 0
90 24 7 0
91 21 5 0
92 23 6 0
93 23 6 0
94 22 8 0
95 20 7 0
96 23 8 0
97 22 8 0
98 23 6 1
99 23 7 0
100 25 5 0
101 21 6 0
102 21 8 0
103 22 7 0
104 19 5 0
105 16 6 0
106 21 5 0
107 22 8 0
108 24 8 0
109 21 9 0
110 24 5 1
111 32 8 0
112 33 13 0
113 30 11 0
114 34 11 0
115 50 13 3
116 66 21 6
117 78 35 9
118 107 44 12
119 106 52 15
120 103 55 17
121 104 58 18
122 107 55 19
123 100 47 11
124 68 40 16
125 49 30 9
126 56 28 7
127 50 30 9
128 56 31 8
129 60 31 8
130 95 53 20
131 97 58 20
132 95 57 22
133 109 56 18
134 106 60 22
135 113 65 23
136 113 66 28
137 122 63 24
138 122 64 23
139 120 66 25
140 112 62 24
141 124 68 23
142 117 61 22
143 126 63 24
144 121 66 25
145 123 66 26
146 114 59 22
147 124 67 26
148 125 67 25
149 130 64 22
150 124 63 23
151 120 62 25
152 131 65 27
153 127 67 24
154 125 68 24
155 122 68 25
156 119 64 25
157 120 67 23
158 123 62 23
159 121 62 25
160 115 58 23
161 122 60 25
162 121 63 25
163 114 59 24
164 116 57 23
165 120 55 23
166 113 60 24
167 111 60 22
168 115 59 21
169 112 58 23
170 109 55 22
171 116 53 20
172 107 54 18
173 111 62 24
174 112 53 23
175 110 55 21
176 112 57 24
177 111 54 22
178 107 56 20
179 109 56 18
180 108 55 20
181 111 56 18
182 102 56 22
183 112 58 23
184 112 55 21
185 104 52 20
186 107 55 21
187 108 61 23
188 104 57 20
189 108 56 19
190 96 53 19
191 110 64 21
192 100 51 17
193 102 48 19
194 107 52 19
195 105 55 24
196 106 62 21
197 114 60 22
198 102 57 20
199 106 53 21
200 97 58 20
201 113 64 22
202 102 57 20
203 104 60 20
204 101 57 21
205 95 52 17
206 98 54 18
207 100 51 16
208 99 56 19
209 115 61 23
210 115 67 19
211 117 61 20
212 113 60 25
213 121 63 25
214 130 71 22
215 128 66 19
216 120 65 20
217 116 65 19
218 118 62 20
219 119 67 18
220 116 58 18
221 113 61 16
222 100 58 16
223 87 50 15
224 85 41 15
225 77 42 15
226 102 56 20
227 100 58 23
228 102 57 21
229 117 57 21
230 115 62 19
231 111 62 17
232 116 62 16
233 113 54 18
234 83 48 15
235 90 51 19
236 83 43 15
237 99 56 18
238 78 40 16
239 77 42 16
240 102 58 21
241 101 53 21
242 92 54 20
243 89 44 16
244 79 41 15
245 93 52 18
246 99 51 16
247 96 52 19
248 86 42 16
249 90 48 18
250 96 49 20
251 90 49 18
252 90 49 20
253 97 47 15
254 132 66 27
255 118 62 23
256 126 65 22
257 116 62 23
258 116 66 23
259 124 60 24
260 118 65 22
261 118 67 23
262 120 63 22
263 122 64 23
264 111 69 25
265 117 62 25
266 113 62 22
267 116 64 21
268 114 63 23
269 113 62 23
270 114 62 24
271 120 61 23
272 121 62 24
273 120 62 22
274 28 6 0
275 27 5 0
276 23 4 0
277 22 6 0
278 20 7 0
279 20 5 0
280 17 6 0
281 23 4 0
282 24 4 0
283 21 5 0
284 22 8 0
285 24 5 0
286 19 5 0
287 16 5 0
288 21 6 0
289 25 7 0
290 23 5 0
291 26 8 0
292 23 5 0
293 19 8 0
294 27 7 0
295 23 7 0
296 23 6 0
297 25 4 0
298 19 5 0
299 26 5 0
300 20 6 0
301 23 5 0
302 24 4 0
303 28 8 0
304 23 5 0
305 26 6 0
306 29 4 0
307 25 4 0
308 25 7 0
309 19 6 0
310 22 5 0
311 17 4 0
312 22 7 0
313 19 7 0
314 22 8 0
315 23 5 0
316 21 7 1
317 15 6 0
318 23 5 0
319 22 3 1
320 28 7 0
321 23 6 0
322 23 5 0
323 27 7 0
324 22 4 0
325 25 6 0
326 22 7 0
327 20 4 0
328 20 6 0
329 17 7 0
330 24 5 0
331 21 4 0
332 22 6 0
333 24 6 0
334 23 5 0
335 17 4 0
336 21 6 0
337 20 4 0
338 29 7 0
339 27 4 0
340 26 9 0
341 29 6 0
342 26 6 0
343 25 6 0
344 24 4 0
345 25 9 0
346 22 8 0
347 25 6 0
348 22 6 0
349 20 6 0
350 21 5 0
351 19 6 0
352 28 6 0
353 36 12 0
354 44 14 2
355 73 26 4
356 102 47 13
357 109 54 14
358 115 53 17
359 117 60 19
360 133 65 27
361 128 68 27
362 119 65 31
363 124 64 27
364 117 64 24
365 126 66 24
366 118 65 25
367 123 67 24
368 123 66 26
369 128 62 26
370 118 62 24
371 122 61 21
372 122 69 26
373 125 70 21
374 122 66 28
375 122 62 23
376 119 63 23
377 117 65 25
378 125 60 22
379 110 60 23
380 115 65 24
381 120 62 23
382 121 64 26
383 121 63 24
384 116 62 26
385 123 59 25
386 129 63 26
387 116 63 25
388 119 63 24
389 112 64 25
390 121 66 27
391 115 66 27
392 118 62 24
393 118 62 27
394 112 63 24
395 107 64 23
396 121 63 23
397 117 62 21
398 106 60 21
399 118 64 21
400 124 67 22
401 126 64 24
402 112 62 22
403 115 63 22
404 123 65 23
405 119 70 28
406 114 64 23
407 116 63 24
408 124 64 25
409 114 62 21
410 118 64 24
411 116 60 26
412 112 61 27
413 117 60 22
414 115 65 24
415 119 63 29
416 116 64 23
417 121 65 27
418 119 67 28
419 119 64 25
420 121 65 27
421 125 60 22


==> figures/results/24_comparison_length_b/repetability.csv <==
a b c d
0 1 1 1
1 0.763441 0.692308 0.7
2 0.72043 0.730769 0.75
3 0.709677 0.730769 0.75
4 0.72043 0.769231 0.8
5 0.752688 0.730769 0.8
6 0.731183 0.692308 0.55
7 0.83871 0.807692 0.75
8 0.817204 0.788462 0.7
9 0.827957 0.788462 0.65
10 0.870968 0.865385 0.6
11 0.88172 0.903846 0.75
12 0.924731 0.942308 0.75
13 0.903226 0.923077 0.75
14 0.903226 0.961538 0.85
15 0.892473 0.961538 0.95
16 0.935484 0.923077 0.9
17 0.913978 0.884615 0.75
18 0.83871 0.769231 0.55
19 0.623656 0.442308 0.2
20 0.365591 0.365385 0.1
21 0.236559 0.153846 0
22 0.11828 0.0769231 0
23 0.11828 0.115385 0
24 0.11828 0.0961538 0
25 0.11828 0.0576923 0
26 0.129032 0.0961538 0
27 0.11828 0.0961538 0
28 0.150538 0.0961538 0
29 0.107527 0.0961538 0
30 0.0967742 0.0961538 0
31 0.107527 0.0961538 0
32 0.0967742 0.0769231 0
33 0.11828 0.0769231 0
34 0.0860215 0.0961538 0
35 0.0967742 0.115385 0
36 0.107527 0.0961538 0
37 0.107527 0.0576923 0
38 0.0967742 0.0961538 0
39 0.0752688 0.0961538 0
40 0.129032 0.115385 0
41 0.0967742 0.0961538 0
42 0.11828 0.0961538 0
43 0.0967742 0.0769231 0
44 0.139785 0.115385 0
45 0.0860215 0.0384615 0
46 0.0860215 0.0961538 0
47 0.107527 0.115385 0
48 0.0967742 0.0576923 0
49 0.0860215 0.0769231 0
50 0.107527 0.0961538 0
51 0.11828 0.0769231 0
52 0.0860215 0.0384615 0
53 0.0967742 0.0769231 0
54 0.0752688 0.0961538 0
55 0.0860215 0.0961538 0
56 0.107527 0.115385 0
57 0.0752688 0.0769231 0
58 0.0860215 0.0769231 0
59 0.129032 0.115385 0
60 0.0967742 0.0961538 0.05
61 0.11828 0.115385 0
62 0.107527 0.134615 0
63 0.11828 0.0576923 0
64 0.107527 0.0769231 0
65 0.107527 0.0769231 0
66 0.0967742 0.0961538 0
67 0.0967742 0.115385 0
68 0.107527 0.0961538 0
69 0.0860215 0.0769231 0
70 0.0967742 0.0961538 0
71 0.107527 0.0961538 0
72 0.0752688 0.0961538 0
73 0.11828 0.0576923 0
74 0.11828 0.0769231 0
75 0.11828 0.0961538 0
76 0.0752688 0.0769231 0
77 0.139785 0.153846 0
78 0.150538 0.134615 0
79 0.11828 0.0961538 0
80 0.0967742 0.0769231 0
81 0.107527 0.0769231 0
82 0.0860215 0.115385 0
83 0.11828 0.0576923 0
84 0.129032 0.0961538 0
85 0.11828 0.0961538 0
86 0.107527 0.0769231 0
87 0.107527 0.0769231 0
88 0.11828 0.0769231 0
89 0.0860215 0.0769231 0
90 0.107527 0.0961538 0
91 0.107527 0.0576923 0
92 0.0860215 0.0769231 0
93 0.0860215 0.0576923 0
94 0.107527 0.0961538 0
95 0.0860215 0.0961538 0
96 0.0967742 0.0961538 0
97 0.0860215 0.0961538 0
98 0.107527 0.0769231 0
99 0.129032 0.115385 0
100 0.107527 0.0769231 0
101 0.0860215 0.0769231 0
102 0.0967742 0.115385 0
103 0.107527 0.0961538 0
104 0.107527 0.0769231 0
105 0.0645161 0.0769231 0
106 0.0967742 0.0576923 0
107 0.107527 0.0769231 0
108 0.107527 0.0961538 0
109 0.0967742 0.115385 0
110 0.0860215 0.0576923 0
111 0.11828 0.115385 0
112 0.182796 0.192308 0
113 0.16129 0.153846 0
114 0.247312 0.153846 0
115 0.354839 0.192308 0.15
116 0.451613 0.326923 0.25
117 0.548387 0.538462 0.4
118 0.72043 0.711538 0.55
119 0.817204 0.826923 0.7
120 0.795699 0.807692 0.65
121 0.795699 0.846154 0.65
122 0.752688 0.826923 0.6
123 0.763441 0.711538 0.45
124 0.44086 0.5 0.35
125 0.344086 0.403846 0.15
126 0.365591 0.365385 0.15
127 0.322581 0.365385 0.2
128 0.354839 0.346154 0.25
129 0.333333 0.365385 0.2
130 0.655914 0.730769 0.65
131 0.666667 0.769231 0.6
132 0.709677 0.788462 0.75
133 0.83871 0.826923 0.75
134 0.817204 0.884615 0.8
135 0.860215 0.923077 0.85
136 0.870968 0.923077 0.9
137 0.892473 0.942308 0.8
138 0.892473 0.903846 0.95
139 0.860215 0.923077 0.95
140 0.849462 0.942308 0.95
141 0.806452 0.865385 0.75
142 0.806452 0.807692 0.8
143 0.795699 0.788462 0.75
144 0.741935 0.788462 0.85
145 0.752688 0.826923 0.8
146 0.83871 0.865385 0.85
147 0.784946 0.846154 0.85
148 0.752688 0.788462 0.8
149 0.795699 0.846154 0.8
150 0.774194 0.788462 0.75
151 0.784946 0.769231 0.8
152 0.795699 0.807692 0.85
153 0.795699 0.846154 0.75
154 0.784946 0.846154 0.75
155 0.795699 0.846154 0.85
156 0.806452 0.846154 0.8
157 0.795699 0.865385 0.8
158 0.817204 0.826923 0.85
159 0.784946 0.846154 0.85
160 0.774194 0.807692 0.75
161 0.806452 0.826923 0.8
162 0.817204 0.826923 0.85
163 0.827957 0.846154 0.85
164 0.806452 0.865385 0.9
165 0.860215 0.865385 0.85
166 0.817204 0.884615 0.85
167 0.827957 0.903846 0.85
168 0.860215 0.923077 0.8
169 0.849462 0.923077 0.9
170 0.827957 0.884615 0.9
171 0.83871 0.903846 0.8
172 0.860215 0.846154 0.7
173 0.870968 0.903846 0.9
174 0.860215 0.884615 0.9
175 0.849462 0.865385 0.85
176 0.870968 0.865385 0.9
177 0.88172 0.846154 0.9
178 0.88172 0.903846 0.85
179 0.913978 0.903846 0.85
180 0.870968 0.884615 0.8
181 0.870968 0.884615 0.75
182 0.870968 0.923077 0.8
183 0.88172 0.903846 0.85
184 0.860215 0.903846 0.95
185 0.849462 0.846154 0.9
186 0.892473 0.903846 0.85
187 0.892473 0.942308 0.95
188 0.83871 0.884615 0.8
189 0.860215 0.923077 0.85
190 0.849462 0.903846 0.8
191 0.870968 0.961538 0.95
192 0.849462 0.884615 0.8
193 0.849462 0.846154 0.9
194 0.860215 0.903846 0.8
195 0.870968 0.923077 0.95
196 0.903226 0.961538 0.85
197 0.88172 0.961538 0.85
198 0.83871 0.961538 0.85
199 0.88172 0.942308 0.9
200 0.849462 0.942308 0.85
201 0.913978 1 0.85
202 0.88172 0.942308 0.85
203 0.913978 0.942308 0.85
204 0.83871 0.980769 0.85
205 0.83871 0.923077 0.8
206 0.817204 0.923077 0.85
207 0.806452 0.884615 0.8
208 0.88172 0.942308 0.8
209 0.892473 0.923077 0.85
210 0.903226 0.923077 0.8
211 0.892473 0.942308 0.85
212 0.892473 0.942308 0.9
213 0.903226 0.903846 0.9
214 0.88172 0.942308 0.75
215 0.88172 0.884615 0.7
216 0.88172 0.884615 0.75
217 0.860215 0.923077 0.65
218 0.860215 0.942308 0.75
219 0.827957 0.923077 0.7
220 0.860215 0.923077 0.7
221 0.903226 0.961538 0.65
222 0.870968 0.923077 0.65
223 0.752688 0.807692 0.65
224 0.666667 0.711538 0.65
225 0.645161 0.730769 0.75
226 0.903226 0.923077 0.8
227 0.892473 0.942308 0.9
228 0.870968 0.903846 0.9
229 0.88172 0.903846 0.8
230 0.860215 0.961538 0.65
231 0.870968 0.923077 0.7
232 0.849462 0.903846 0.65
233 0.892473 0.884615 0.7
234 0.774194 0.807692 0.7
235 0.849462 0.846154 0.8
236 0.72043 0.75 0.65
237 0.860215 0.884615 0.8
238 0.688172 0.711538 0.7
239 0.688172 0.730769 0.75
240 0.903226 0.923077 0.95
241 0.88172 0.923077 0.9
242 0.903226 0.961538 0.9
243 0.827957 0.769231 0.75
244 0.698925 0.730769 0.7
245 0.860215 0.903846 0.85
246 0.903226 0.903846 0.8
247 0.860215 0.923077 0.85
248 0.763441 0.75 0.75
249 0.83871 0.846154 0.75
250 0.849462 0.807692 0.9
251 0.817204 0.846154 0.85
252 0.784946 0.807692 0.9
253 0.849462 0.807692 0.7
254 0.774194 0.807692 0.6
255 0.677419 0.692308 0.45
256 0.634409 0.673077 0.55
257 0.569892 0.673077 0.55
258 0.623656 0.75 0.45
259 0.602151 0.673077 0.5
260 0.580645 0.75 0.55
261 0.591398 0.711538 0.45
262 0.634409 0.730769 0.5
263 0.612903 0.769231 0.55
264 0.569892 0.730769 0.55
265 0.580645 0.711538 0.55
266 0.537634 0.711538 0.5
267 0.612903 0.711538 0.55
268 0.580645 0.730769 0.55
269 0.580645 0.711538 0.5
270 0.580645 0.75 0.55
271 0.569892 0.711538 0.5
272 0.591398 0.711538 0.55
273 0.602151 0.673077 0.5
274 0.11828 0.0961538 0
275 0.107527 0.0769231 0
276 0.11828 0.0576923 0
277 0.0967742 0.0576923 0
278 0.11828 0.0961538 0
279 0.107527 0.0769231 0
280 0.107527 0.0769231 0
281 0.11828 0.0576923 0
282 0.107527 0.0576923 0
283 0.0967742 0.0769231 0
284 0.0860215 0.0961538 0
285 0.129032 0.0769231 0
286 0.107527 0.0769231 0
287 0.0645161 0.0576923 0
288 0.107527 0.0769231 0
289 0.129032 0.0961538 0
290 0.129032 0.0769231 0
291 0.11828 0.0961538 0
292 0.0967742 0.0769231 0
293 0.0967742 0.115385 0
294 0.11828 0.0769231 0
295 0.107527 0.0961538 0
296 0.0860215 0.0769231 0
297 0.11828 0.0576923 0
298 0.0967742 0.0769231 0
299 0.129032 0.0769231 0
300 0.0860215 0.0769231 0
301 0.0967742 0.0769231 0
302 0.0860215 0.0576923 0
303 0.0967742 0.0576923 0
304 0.0860215 0.0769231 0
305 0.11828 0.0769231 0
306 0.107527 0.0576923 0
307 0.107527 0.0576923 0
308 0.0967742 0.0961538 0
309 0.0860215 0.0769231 0
310 0.0967742 0.0576923 0
311 0.0967742 0.0576923 0
312 0.11828 0.0769231 0
313 0.107527 0.115385 0
314 0.11828 0.0961538 0
315 0.0967742 0.0576923 0
316 0.11828 0.0769231 0
317 0.0645161 0.0769231 0
318 0.107527 0.0769231 0
319 0.0967742 0.0384615 0.05
320 0.11828 0.0961538 0
321 0.129032 0.0769231 0
322 0.11828 0.0769231 0
323 0.150538 0.0961538 0
324 0.11828 0.0576923 0
325 0.107527 0.0576923 0
326 0.11828 0.115385 0
327 0.107527 0.0576923 0
328 0.0860215 0.0961538 0
329 0.0860215 0.0769231 0
330 0.107527 0.0576923 0
331 0.0967742 0.0576923 0
332 0.11828 0.0961538 0
333 0.107527 0.0769231 0
334 0.107527 0.0576923 0
335 0.0752688 0.0576923 0
336 0.107527 0.0769231 0
337 0.0967742 0.0576923 0
338 0.129032 0.0961538 0
339 0.129032 0.0576923 0
340 0.0860215 0.0961538 0
341 0.139785 0.0769231 0
342 0.0967742 0.0769231 0
343 0.107527 0.0961538 0
344 0.0860215 0.0576923 0
345 0.11828 0.0961538 0
346 0.0860215 0.0769231 0
347 0.107527 0.0961538 0
348 0.0967742 0.0769231 0
349 0.0967742 0.0769231 0
350 0.0860215 0.0769231 0
351 0.0860215 0.0769231 0
352 0.150538 0.0961538 0
353 0.225806 0.134615 0
354 0.333333 0.211538 0.1
355 0.548387 0.442308 0.15
356 0.741935 0.75 0.6
357 0.83871 0.865385 0.65
358 0.870968 0.865385 0.75
359 0.892473 0.942308 0.8
360 0.817204 0.807692 0.7
361 0.817204 0.865385 0.85
362 0.806452 0.807692 0.85
363 0.806452 0.846154 0.7
364 0.795699 0.865385 0.8
365 0.924731 0.980769 0.85
366 0.860215 0.923077 0.95
367 0.88172 0.961538 0.95
368 0.860215 0.942308 0.95
369 0.88172 0.942308 0.95
370 0.870968 0.884615 0.85
371 0.903226 0.903846 0.85
372 0.892473 0.961538 0.9
373 0.827957 0.961538 0.8
374 0.88172 0.961538 0.95
375 0.892473 0.923077 0.85
376 0.892473 0.980769 0.85
377 0.849462 0.980769 0.95
378 0.860215 0.884615 0.8
379 0.88172 0.923077 0.8
380 0.88172 0.961538 0.95
381 0.870968 0.903846 0.8
382 0.827957 0.942308 0.95
383 0.88172 0.884615 0.9
384 0.806452 0.846154 0.85
385 0.763441 0.788462 0.8
386 0.827957 0.846154 0.85
387 0.860215 0.923077 0.9
388 0.870968 0.942308 0.9
389 0.849462 0.942308 0.95
390 0.892473 0.942308 0.95
391 0.83871 0.923077 0.95
392 0.827957 0.846154 0.95
393 0.817204 0.865385 0.9
394 0.903226 0.903846 0.9
395 0.870968 0.942308 0.85
396 0.860215 0.884615 0.8
397 0.860215 0.942308 0.85
398 0.892473 0.961538 0.9
399 0.892473 0.980769 0.8
400 0.903226 0.923077 0.9
401 0.903226 0.942308 0.95
402 0.903226 0.903846 0.95
403 0.903226 0.923077 0.9
404 0.924731 0.942308 0.9
405 0.88172 0.942308 1
406 0.870968 0.923077 0.95
407 0.892473 0.865385 0.9
408 0.913978 0.903846 0.95
409 0.860215 0.961538 0.85
410 0.913978 0.961538 0.95
411 0.870968 0.884615 0.95
412 0.88172 0.923077 0.95
413 0.892473 0.884615 0.9
414 0.860215 0.923077 0.9
415 0.892473 0.903846 1
416 0.892473 0.942308 0.9
417 0.88172 0.923077 1
418 0.870968 0.923077 1
419 0.88172 0.903846 0.95
420 0.88172 0.903846 1
421 0.870968 0.826923 0.8


==> figures/results/24_comparison_length_b/splited.csv <==
a b c d
0 0 0 0
1 7 2 0
2 2 0 0
3 5 0 0
4 1 0 0
5 4 0 0
6 6 0 0
7 3 0 0
8 5 0 0
9 5 1 0
10 7 2 1
11 5 1 0
12 8 1 0
13 6 2 0
14 7 2 0
15 11 1 0
16 5 1 0
17 7 2 0
18 10 2 0
19 6 1 0
20 10 3 0
21 8 3 0
22 4 1 0
23 3 2 0
24 6 2 0
25 4 1 0
26 2 1 0
27 3 1 0
28 8 2 0
29 3 2 0
30 4 1 0
31 5 1 0
32 5 1 0
33 4 2 0
34 3 2 0
35 6 2 0
36 3 1 0
37 3 1 0
38 4 1 0
39 3 1 0
40 4 3 0
41 3 2 0
42 5 1 0
43 2 1 0
44 5 2 0
45 4 1 0
46 4 3 0
47 5 1 0
48 7 1 0
49 4 1 0
50 5 1 0
51 5 1 0
52 3 1 0
53 3 1 0
54 4 3 0
55 5 1 0
56 6 1 0
57 4 1 0
58 4 1 0
59 2 2 0
60 3 1 0
61 5 2 0
62 3 1 0
63 5 1 0
64 4 1 0
65 3 2 0
66 2 1 0
67 3 1 0
68 5 1 0
69 3 1 0
70 3 2 0
71 5 1 0
72 4 2 0
73 3 1 0
74 4 1 0
75 4 3 0
76 5 1 0
77 3 1 0
78 5 1 0
79 4 1 0
80 8 2 0
81 4 1 0
82 6 1 0
83 6 1 0
84 6 2 0
85 3 1 0
86 4 1 0
87 3 1 0
88 2 1 0
89 1 1 0
90 6 2 0
91 4 1 0
92 5 1 0
93 5 1 0
94 4 1 0
95 4 1 0
96 7 2 0
97 3 1 0
98 2 1 0
99 2 1 0
100 5 1 0
101 3 1 0
102 4 1 0
103 7 2 0
104 5 1 0
105 3 1 0
106 3 1 0
107 3 3 0
108 5 2 0
109 2 2 0
110 3 1 0
111 5 1 0
112 3 1 0
113 5 1 0
114 1 0 0
115 5 1 0
116 10 2 1
117 9 3 1
118 14 4 0
119 7 3 0
120 6 5 0
121 8 3 0
122 11 1 1
123 12 4 0
124 7 2 1
125 4 0 0
126 8 0 0
127 4 1 1
128 7 1 0
129 6 1 0
130 9 2 0
131 9 3 0
132 5 3 0
133 11 3 1
134 11 2 0
135 10 2 1
136 8 6 1
137 10 4 0
138 13 5 1
139 9 3 1
140 10 3 1
141 11 6 1
142 9 3 1
143 15 4 2
144 17 8 1
145 14 7 1
146 8 3 0
147 16 8 2
148 17 10 2
149 14 7 1
150 12 5 1
151 13 7 2
152 13 5 1
153 15 7 1
154 14 7 1
155 18 9 2
156 13 6 1
157 13 6 1
158 14 5 1
159 14 4 2
160 14 5 1
161 18 5 3
162 14 7 2
163 13 4 2
164 16 1 0
165 20 3 2
166 14 4 0
167 11 4 1
168 13 3 0
169 16 2 0
170 15 3 0
171 13 2 0
172 9 2 1
173 12 6 1
174 10 1 0
175 10 2 0
176 14 5 1
177 13 4 0
178 8 3 0
179 9 3 0
180 12 3 0
181 12 4 0
182 5 2 0
183 15 5 1
184 14 2 0
185 8 3 0
186 10 2 0
187 5 2 0
188 10 3 0
189 13 1 0
190 6 3 2
191 7 3 0
192 9 0 0
193 11 1 0
194 14 2 1
195 6 1 0
196 4 3 0
197 8 1 0
198 10 1 0
199 10 0 0
200 4 1 0
201 7 1 0
202 7 2 0
203 3 2 0
204 9 1 2
205 5 0 0
206 11 0 0
207 11 0 0
208 6 0 0
209 6 0 0
210 10 3 1
211 12 3 0
212 8 2 1
213 11 1 1
214 12 4 0
215 11 1 0
216 8 3 0
217 7 3 0
218 13 3 0
219 15 4 0
220 11 2 1
221 7 2 0
222 7 1 0
223 5 2 0
224 7 1 0
225 3 1 0
226 5 2 0
227 2 1 0
228 4 1 0
229 10 1 1
230 12 0 0
231 7 3 0
232 11 2 0
233 6 1 0
234 3 1 0
235 5 2 0
236 6 2 0
237 11 3 0
238 2 0 1
239 3 0 0
240 7 2 0
241 9 0 0
242 5 0 0
243 4 0 0
244 4 0 0
245 6 1 0
246 7 0 0
247 5 0 0
248 6 0 0
249 5 0 0
250 9 1 0
251 7 1 0
252 5 1 1
253 7 0 0
254 17 6 1
255 11 6 1
256 15 8 1
257 16 10 1
258 15 9 1
259 16 8 1
260 14 5 0
261 16 6 2
262 13 6 1
263 17 6 0
264 16 10 1
265 16 7 1
266 11 5 1
267 13 7 1
268 13 5 1
269 12 6 1
270 14 6 1
271 13 7 1
272 11 7 1
273 12 6 0
274 4 1 0
275 4 1 0
276 1 1 0
277 2 2 0
278 3 2 0
279 2 1 0
280 3 2 0
281 4 1 0
282 5 1 0
283 3 1 0
284 4 2 0
285 5 1 0
286 2 1 0
287 3 2 0
288 3 1 0
289 3 1 0
290 1 1 0
291 6 2 0
292 4 1 0
293 3 2 0
294 5 2 0
295 4 1 0
296 4 2 0
297 3 1 0
298 5 1 0
299 4 1 0
300 3 2 0
301 3 1 0
302 4 1 0
303 4 2 0
304 7 1 0
305 4 1 0
306 6 1 0
307 3 1 0
308 4 1 0
309 2 1 0
310 5 1 0
311 2 1 0
312 4 1 0
313 2 1 0
314 4 1 0
315 4 2 0
316 3 2 0
317 3 2 0
318 4 1 0
319 3 1 0
320 3 1 0
321 3 2 0
322 4 1 0
323 2 1 0
324 3 1 0
325 6 2 0
326 3 1 0
327 2 1 0
328 3 1 0
329 2 1 0
330 4 2 0
331 1 1 0
332 2 1 0
333 3 1 0
334 3 2 0
335 3 1 0
336 2 2 0
337 4 1 0
338 5 1 0
339 2 1 0
340 2 2 0
341 5 1 0
342 3 2 0
343 3 1 0
344 4 1 0
345 8 3 0
346 4 2 0
347 4 1 0
348 5 2 0
349 4 2 0
350 3 1 0
351 4 1 0
352 4 1 0
353 5 2 0
354 3 2 0
355 8 1 0
356 12 1 0
357 11 1 0
358 13 1 0
359 11 0 0
360 16 7 2
361 15 5 1
362 14 4 2
363 15 5 2
364 13 4 1
365 7 2 1
366 11 5 1
367 12 3 0
368 12 4 2
369 14 3 3
370 10 3 2
371 14 3 1
372 12 4 1
373 17 3 0
374 11 4 2
375 9 3 1
376 5 4 1
377 9 1 0
378 15 3 1
379 12 1 1
380 11 2 0
381 10 2 1
382 11 2 1
383 7 2 0
384 9 2 1
385 14 4 1
386 10 3 1
387 13 2 1
388 14 1 1
389 8 4 1
390 10 2 1
391 9 3 2
392 12 6 1
393 11 5 1
394 11 2 1
395 10 2 1
396 15 2 0
397 13 2 1
398 5 2 1
399 13 1 0
400 8 2 1
401 10 2 0
402 12 4 0
403 8 4 0
404 9 2 0
405 10 5 0
406 8 3 0
407 11 1 0
408 8 1 0
409 9 0 0
410 9 4 1
411 7 4 0
412 10 3 1
413 9 3 0
414 11 3 0
415 9 3 0
416 10 2 1
417 12 2 1
418 13 4 0
419 11 2 1
420 12 5 1
421 12 3 0


==> figures/results/24_comparison_length_b/unmatches.csv <==
a b c d
0 0 0 0
1 9 5 2
2 12 5 2
3 9 5 1
4 14 5 2
5 11 6 2
6 11 4 2
7 9 3 2
8 9 4 1
9 11 3 2
10 9 4 0
11 13 5 1
12 13 6 3
13 15 6 2
14 12 7 3
15 14 6 3
16 16 6 2
17 16 5 4
18 17 6 2
19 13 3 2
20 14 4 1
21 13 4 0
22 8 2 1
23 12 1 0
24 10 0 0
25 9 1 0
26 10 0 0
27 7 2 0
28 11 1 0
29 11 0 0
30 13 1 2
31 12 0 0
32 12 1 0
33 6 1 0
34 8 2 1
35 14 0 0
36 9 1 1
37 12 0 0
38 11 2 0
39 13 0 0
40 12 3 1
41 8 0 0
42 10 1 0
43 12 1 1
44 10 4 1
45 15 3 0
46 8 1 1
47 12 3 0
48 8 1 0
49 6 0 0
50 6 0 0
51 9 4 1
52 10 1 0
53 4 2 0
54 14 1 0
55 10 0 0
56 9 1 0
57 14 3 0
58 11 3 0
59 12 0 0
60 13 0 0
61 7 1 0
62 12 1 0
63 13 2 0
64 8 0 0
65 7 1 0
66 12 2 0
67 7 1 0
68 6 0 0
69 8 1 0
70 14 0 0
71 13 0 0
72 13 0 0
73 7 1 1
74 8 1 1
75 8 3 0
76 12 2 0
77 9 0 0
78 7 1 0
79 10 0 0
80 11 1 0
81 12 2 0
82 10 1 0
83 10 0 0
84 12 1 0
85 11 1 0
86 8 2 0
87 10 0 0
88 12 3 0
89 8 1 0
90 8 0 0
91 7 1 0
92 10 1 0
93 10 2 0
94 8 2 0
95 8 1 0
96 7 1 0
97 11 2 0
98 11 1 1
99 9 0 0
100 10 0 0
101 10 1 0
102 8 1 0
103 5 0 0
104 4 0 0
105 7 1 0
106 9 1 0
107 9 1 0
108 9 1 0
109 10 1 0
110 13 1 1
111 16 1 0
112 13 2 0
113 10 2 0
114 10 3 0
115 12 2 0
116 14 2 0
117 18 4 0
118 26 3 1
119 23 6 1
120 23 8 4
121 22 11 5
122 26 11 6
123 17 6 2
124 20 12 8
125 13 9 6
126 14 9 4
127 16 10 4
128 16 12 3
129 23 11 4
130 25 13 7
131 26 15 8
132 24 13 7
133 20 10 2
134 19 12 6
135 23 15 5
136 24 12 9
137 29 10 8
138 26 12 3
139 31 15 5
140 23 10 4
141 38 17 7
142 33 16 5
143 37 18 7
144 35 17 7
145 39 16 9
146 28 11 5
147 35 15 7
148 38 16 7
149 42 13 5
150 40 17 7
151 34 15 7
152 44 18 9
153 38 16 8
154 38 17 8
155 30 15 6
156 31 14 8
157 33 16 6
158 33 14 5
159 34 14 6
160 29 11 7
161 29 12 6
162 31 13 6
163 24 11 5
164 25 11 5
165 20 7 4
166 23 10 7
167 23 9 4
168 22 8 5
169 17 8 5
170 17 6 4
171 25 4 4
172 18 8 3
173 18 9 5
174 22 6 5
175 21 8 4
176 17 7 5
177 16 6 4
178 17 6 3
179 15 6 1
180 15 6 4
181 18 6 3
182 16 6 6
183 15 6 5
184 18 6 2
185 17 5 2
186 14 6 4
187 20 10 4
188 16 8 4
189 15 7 2
190 11 3 1
191 22 11 2
192 12 5 1
193 12 3 1
194 13 3 2
195 18 6 5
196 18 9 4
197 24 9 5
198 14 6 3
199 14 4 3
200 14 8 3
201 21 11 5
202 13 6 3
203 16 9 3
204 14 5 2
205 12 4 1
206 11 6 1
207 14 5 0
208 11 7 3
209 26 13 6
210 21 16 2
211 22 9 3
212 22 9 6
213 26 15 6
214 36 18 7
215 35 19 5
216 30 16 5
217 29 14 6
218 25 10 5
219 27 15 4
220 25 8 3
221 22 9 3
222 12 9 3
223 12 6 2
224 16 3 2
225 14 3 0
226 13 6 4
227 15 8 5
228 17 9 3
229 25 9 4
230 23 12 6
231 23 11 3
232 26 13 3
233 24 7 4
234 8 5 1
235 6 5 3
236 10 2 2
237 8 7 2
238 12 3 1
239 10 4 1
240 11 8 2
241 10 5 3
242 3 4 2
243 8 4 1
244 10 3 1
245 7 4 1
246 8 4 0
247 11 4 2
248 9 3 1
249 7 4 3
250 8 6 2
251 7 4 1
252 12 6 1
253 11 5 1
254 43 18 14
255 44 20 13
256 52 22 10
257 47 17 11
258 43 18 13
259 52 17 13
260 50 21 11
261 47 24 12
262 48 19 11
263 48 18 12
264 42 21 13
265 47 18 13
266 52 20 11
267 46 20 9
268 47 20 11
269 47 19 12
270 46 17 12
271 54 17 12
272 55 18 12
273 52 21 12
274 13 0 0
275 13 0 0
276 11 0 0
277 11 1 0
278 6 0 0
279 8 0 0
280 4 0 0
281 8 0 0
282 9 0 0
283 9 0 0
284 10 1 0
285 7 0 0
286 7 0 0
287 7 0 0
288 8 1 0
289 10 1 0
290 10 0 0
291 9 1 0
292 10 0 0
293 7 0 0
294 11 1 0
295 9 1 0
296 11 0 0
297 11 0 0
298 5 0 0
299 10 0 0
300 9 0 0
301 11 0 0
302 12 0 0
303 15 3 0
304 8 0 0
305 11 1 0
306 13 0 0
307 12 0 0
308 12 1 0
309 9 1 0
310 8 1 0
311 6 0 0
312 7 2 0
313 7 0 0
314 7 2 0
315 10 0 0
316 7 1 1
317 6 0 0
318 9 0 0
319 10 0 0
320 14 1 0
321 8 0 0
322 8 0 0
323 11 1 0
324 8 0 0
325 9 1 0
326 8 0 0
327 8 0 0
328 9 0 0
329 7 2 0
330 10 0 0
331 11 0 0
332 9 0 0
333 11 1 0
334 10 0 0
335 7 0 0
336 9 0 0
337 7 0 0
338 12 1 0
339 13 0 0
340 16 2 0
341 11 1 0
342 14 0 0
343 12 0 0
344 12 0 0
345 6 1 0
346 10 2 0
347 11 0 0
348 8 0 0
349 7 0 0
350 10 0 0
351 7 1 0
352 10 0 0
353 10 3 0
354 10 1 0
355 14 2 1
356 21 7 1
357 20 8 1
358 21 7 2
359 23 11 3
360 41 16 11
361 37 18 9
362 30 19 12
363 34 15 11
364 30 15 7
365 33 13 6
366 27 12 5
367 29 14 5
368 31 13 5
369 32 10 4
370 27 13 5
371 24 11 3
372 27 15 7
373 31 17 5
374 29 12 7
375 30 11 5
376 31 8 5
377 29 13 6
378 30 11 5
379 16 11 6
380 22 13 5
381 29 13 6
382 33 13 6
383 32 15 6
384 32 16 8
385 38 14 8
386 42 16 8
387 23 13 6
388 24 13 5
389 25 11 5
390 28 15 7
391 28 15 6
392 29 12 4
393 31 12 8
394 17 14 5
395 16 13 5
396 26 15 7
397 24 11 3
398 18 8 2
399 22 12 5
400 32 17 3
401 32 13 5
402 16 11 3
403 23 11 4
404 28 14 5
405 27 16 8
406 25 13 4
407 22 17 6
408 31 16 6
409 25 12 4
410 24 10 4
411 28 10 7
412 20 10 7
413 25 11 4
414 24 14 6
415 27 13 9
416 23 13 4
417 27 15 6
418 25 15 8
419 26 15 5
420 27 13 6
421 32 14 6


==> figures/results/noise_comparison/detected.csv <==
0 231 151 143 238 126 292
1 231 151 143 238 126 292
2 226 151 144 209 126 288
3 225 151 143 222 126 287
4 228 150 151 210 127 289
5 232 149 148 219 129 294
6 240 151 141 238 130 292
7 231 151 144 243 129 289
8 241 151 146 223 125 284
9 233 149 147 233 130 277
10 239 147 137 223 130 277
11 238 156 139 229 127 283
12 231 150 146 214 130 276
13 230 143 147 222 127 282
14 241 146 145 237 125 279
15 233 151 147 226 123 276
16 232 151 145 229 127 271
17 234 148 143 228 126 267
18 225 157 139 233 125 264
19 230 157 142 223 124 265
20 230 155 146 226 122 265
21 224 149 137 236 121 264
22 221 149 139 233 122 268
23 224 144 127 234 123 258
24 217 143 145 213 118 260
25 225 145 138 232 117 260
26 224 147 142 244 116 254
27 219 144 139 238 116 250
28 218 142 141 237 118 251
29 213 143 142 213 119 254
30 217 141 131 216 120 247
31 217 149 143 232 121 248
32 223 151 142 222 120 238
33 213 148 135 206 116 242
34 215 155 145 249 117 239
35 215 157 146 229 117 240
36 201 153 145 227 119 229
37 199 157 141 219 120 232
38 214 154 137 236 120 233
39 208 161 146 231 118 229
40 205 155 133 215 121 227
41 204 153 137 230 120 224
42 201 151 136 234 118 224
43 196 162 136 232 119 228
44 205 154 141 232 121 221
45 201 154 144 223 122 220
46 199 146 140 230 122 217
47 196 152 142 236 123 222
48 195 149 139 227 120 216
49 193 145 148 247 120 217
50 196 150 140 260 119 214
51 194 149 147 239 119 213
52 191 150 138 235 117 213
53 187 146 137 242 118 214
54 195 146 144 265 118 208
55 191 142 136 243 114 211
56 190 149 134 253 114 214
57 194 151 137 258 115 213
58 185 157 142 237 115 211
59 180 154 144 252 115 210
60 182 159 141 240 116 204
61 183 155 136 261 115 194
62 173 155 133 250 113 195
63 176 154 137 253 115 194
64 183 152 132 241 116 193
65 186 157 135 249 116 195
66 178 150 130 261 117 191
67 179 152 128 247 117 189
68 175 153 122 239 121 186
69 179 157 126 247 119 177
70 173 164 130 271 115 185
71 175 155 123 259 117 182
72 168 152 132 266 117 178
73 168 153 134 282 116 174
74 165 157 131 264 113 172
75 172 157 132 263 117 174
76 168 162 132 303 120 170
77 166 163 135 269 116 174
78 167 153 140 296 121 168
79 169 149 137 307 118 164
80 164 152 128 283 123 165
81 155 151 131 300 121 167
82 158 156 130 296 123 162
83 153 158 129 297 123 162
84 161 151 130 304 120 162
85 163 150 123 291 118 162
86 160 153 129 320 118 163
87 157 159 128 307 119 159
88 156 159 133 310 117 161
89 156 156 123 303 119 165
90 151 158 127 329 119 163
91 154 159 125 300 122 161
92 153 150 123 313 119 160
93 158 161 121 325 120 163
94 152 153 121 329 118 155
95 153 151 123 287 116 156
96 147 148 122 306 119 156
97 142 149 124 340 118 156
98 145 144 117 345 118 154
99 145 148 112 342 118 152
100 140 144 120 342 118 149
101 144 145 123 363 118 149
102 147 136 117 354 119 150
103 146 140 119 351 119 149
104 145 144 129 327 118 145
105 142 141 124 333 117 147
106 143 140 124 351 118 149
107 153 146 124 353 119 147
108 147 145 118 361 119 137
109 144 147 118 351 113 138
110 143 144 121 354 113 134
111 140 148 120 345 113 135
112 133 148 122 369 115 129
113 137 149 123 387 112 128
114 144 141 115 381 117 126
115 135 139 118 362 116 128
116 133 136 126 387 124 123
117 133 141 116 420 125 129
118 132 143 120 388 120 126
119 134 136 125 399 120 125
120 132 129 118 407 121 126
121 132 134 116 394 121 129
122 135 132 113 397 123 123
123 135 130 111 407 123 127
124 131 134 109 423 124 128
125 131 130 113 419 123 126
126 139 128 117 425 120 124
127 134 130 113 442 118 129
128 133 133 115 429 119 122
129 128 134 111 425 116 123
130 124 134 107 428 117 122
131 124 140 112 424 116 119
132 125 137 112 478 120 117
133 127 133 111 429 121 117
134 126 137 111 482 122 115
135 124 134 106 470 122 114
136 127 136 111 503 118 113
137 126 133 111 497 119 112
138 123 141 113 466 119 108
139 128 138 109 489 115 106
140 123 138 108 521 117 100
141 124 130 108 502 113 102
142 128 133 114 524 116 102
143 127 132 111 494 118 103
144 126 136 110 513 119 106
145 124 133 111 490 116 107
146 125 138 119 514 116 101
147 122 143 118 514 114 101
148 119 143 119 539 116 98
149 118 139 116 535 116 100
150 119 139 103 553 114 100
151 119 137 102 572 114 98
152 123 136 108 547 112 98
153 116 137 103 590 112 96
154 111 129 113 590 116 93
155 113 127 108 544 117 91
156 118 132 109 596 119 94
157 117 130 110 598 119 93
158 122 130 110 587 116 94
159 121 133 109 613 117 90
160 117 130 107 612 119 92
161 111 131 111 618 119 95
162 117 137 104 604 116 92
163 110 136 106 628 117 90
164 107 140 106 619 110 91
165 103 140 108 613 108 85
166 108 138 103 654 107 83
167 107 135 105 647 107 85
168 111 136 107 618 109 83
169 112 134 108 680 110 80
170 105 135 103 641 107 85
171 106 134 106 679 108 86
172 105 138 101 635 105 89
173 103 129 105 644 107 90
174 107 136 110 692 111 87
175 105 141 107 668 107 89
176 103 136 107 685 105 85
177 103 136 105 688 105 84
178 106 136 97 718 104 84
179 107 138 97 707 104 82
180 102 135 94 707 103 83
181 100 131 96 738 105 84
182 100 133 106 708 95 77
183 99 130 105 718 99 79
184 99 133 106 742 97 84
185 99 138 105 743 96 85
186 101 134 106 746 94 85
187 102 134 108 757 96 86
188 101 130 105 795 96 91
189 95 125 104 814 99 82
190 93 130 104 789 102 76
191 92 123 105 787 102 75
192 89 127 104 817 102 76
193 91 129 100 817 101 77
194 94 129 97 815 103 81
195 94 127 100 834 102 78
196 93 129 109 870 103 79
197 91 137 104 829 106 75
198 91 134 96 900 105 74
199 88 130 99 886 105 71
200 88 131 98 922 106 70
201 87 134 97 868 105 66
202 88 132 98 969 103 70
203 89 138 99 948 103 69
204 86 143 103 964 103 71
205 85 135 104 990 102 71
206 85 136 101 984 101 66
207 84 135 105 1004 99 69
208 78 133 98 1040 103 65
209 78 131 96 1042 102 66
210 80 133 103 1082 102 62
211 80 134 98 1076 104 60
212 80 133 93 1138 105 58
213 80 130 91 1084 103 65
214 79 138 90 1131 106 58
215 80 138 91 1118 107 58
216 77 133 88 1215 107 57
217 79 128 89 1186 106 61
218 75 130 92 1225 105 63
219 79 128 86 1243 104 61
220 78 130 96 1263 101 59
221 80 130 99 1236 101 59
222 80 130 99 1286 97 56
223 81 133 103 1290 97 53
224 81 131 101 1309 97 53
225 81 129 91 1330 97 56
226 80 126 99 1327 90 52
227 79 129 98 1357 89 52
228 79 126 98 1394 90 55
229 80 128 95 1395 94 52
230 80 128 90 1451 92 52
231 77 137 90 1508 92 50
232 76 130 90 1522 91 49
233 77 129 95 1487 91 48
234 75 128 97 1597 90 45
235 73 128 93 1572 91 48
236 73 127 90 1559 87 49
237 73 128 98 1577 89 46
238 70 134 93 1661 91 48
239 72 136 92 1682 92 51
240 69 135 92 1693 91 50
241 68 133 89 1738 90 47
242 66 135 90 1686 86 47
243 70 133 89 1688 88 46
244 67 128 87 1778 87 47
245 70 128 89 1816 84 49
246 71 130 92 1843 80 44
247 72 128 95 1893 82 43
248 65 129 92 1917 81 47
249 66 130 88 1875 81 48
250 69 133 92 1874 83 48
251 69 136 85 1937 85 50
252 73 131 87 1924 84 48
253 68 127 93 1967 87 47
254 72 129 92 2005 84 44
255 72 127 92 2036 80 45
256 71 126 99 2022 80 49
257 71 127 97 2076 82 47
258 72 130 89 2014 83 44
259 70 125 101 2110 79 44
260 72 129 94 2045 81 46
261 73 124 92 2091 83 45
262 72 125 107 2053 86 45
263 70 123 103 2130 87 43
264 74 126 91 2148 91 44
265 74 126 92 2133 93 46
266 72 124 95 2204 94 45
267 72 123 95 2134 94 45
268 69 124 101 2216 91 43
269 75 123 94 2254 87 42
270 71 124 97 2235 88 42
271 71 130 94 2211 87 43
272 68 122 98 2253 86 42
273 69 132 93 2258 88 39
274 69 125 86 2264 88 39
275 69 125 86 2285 88 40
276 66 121 85 2305 85 40
277 68 126 86 2319 85 42
278 66 129 89 2270 84 40
279 65 132 90 2259 85 41
280 68 130 90 2270 85 39
281 67 124 86 2221 83 39
282 69 121 88 2314 81 37
283 65 120 86 2272 85 39
284 66 116 86 2289 86 37
285 66 118 86 2306 89 40
286 65 129 91 2297 84 37
287 64 127 86 2326 85 36
288 62 131 87 2303 86 38
289 67 133 84 2361 86 37
290 61 130 87 2317 88 35
291 61 132 81 2375 88 34
292 60 127 87 2242 85 36
293 59 127 89 2322 83 38
294 55 126 87 2369 82 38
295 59 126 92 2295 79 39
296 53 125 86 2358 79 36
297 56 127 83 2301 79 37
298 57 122 83 2328 77 39
299 54 129 88 2389 74 39
300 54 120 87 2329 71 38
301 56 121 87 2382 75 38
302 55 122 90 2387 74 35
303 56 123 79 2347 79 36
304 56 125 87 2381 78 33
305 54 123 90 2330 81 34
306 54 123 84 2338 82 35
307 54 116 81 2321 82 35
308 57 119 84 2312 79 34
309 58 115 89 2314 77 31
310 53 118 83 2344 71 31
311 52 122 94 2318 74 29
312 53 123 85 2261 78 30
313 56 122 92 2360 78 32
314 58 123 85 2302 71 34
315 58 124 88 2278 71 33
316 60 122 84 2261 70 30
317 59 122 87 2315 69 32
318 61 118 84 2314 71 31
319 59 118 90 2224 72 31
320 58 115 86 2282 74 26
321 61 117 86 2338 72 26
322 61 115 80 2215 70 26
323 61 116 77 2334 68 26
324 57 117 83 2301 68 26
325 58 118 84 2233 72 26
326 58 118 84 2289 73 27
327 55 118 90 2216 72 26
328 55 115 82 2250 67 28
329 57 117 82 2247 69 28
330 57 114 84 2238 66 27
331 58 115 79 2227 64 26
332 57 121 78 2288 70 26
333 54 115 81 2218 67 25
334 53 111 83 2203 66 27
335 53 113 88 2241 70 26
336 56 119 80 2153 73 22
337 56 118 79 2169 74 22
338 53 114 80 2147 71 22
339 53 113 87 2104 71 23
340 48 119 81 2139 72 25
341 50 117 82 2182 70 24
342 54 112 77 2258 72 24
343 52 113 75 2196 73 25
344 51 116 77 2156 75 24
345 50 115 82 2220 75 23
346 51 108 78 2205 69 25
347 49 104 73 2090 70 25
348 49 108 76 2133 71 24
349 51 108 78 2172 69 24
350 51 106 72 2190 67 23
351 50 108 76 2107 68 23
352 49 111 78 2086 65 22
353 52 111 79 2043 65 22
354 48 108 82 2182 64 21
355 46 106 79 2098 65 19
356 46 107 81 2077 61 21
357 46 110 76 1963 65 21
358 42 105 81 2115 65 22
359 41 104 76 1927 65 22
360 45 107 79 2101 67 21
361 45 107 78 2070 70 21
362 45 105 82 2081 68 21
363 44 106 83 2045 68 20
364 46 111 79 2093 68 21
365 50 109 80 1858 68 20
366 49 104 77 1813 66 21
367 48 103 79 1918 67 18
368 47 107 74 1726 66 18
369 49 110 79 2070 68 19
370 46 111 82 2093 72 18
371 47 109 74 1904 70 18
372 40 112 77 1612 66 16
373 43 111 79 1694 65 16
374 41 113 74 2010 63 19
375 42 111 77 1740 65 19
376 43 115 78 1665 62 20
377 42 113 74 1923 64 19
378 40 112 80 1661 61 18
379 42 111 80 1698 60 18
380 42 113 73 1736 63 19
381 42 111 78 1582 63 19
382 40 108 74 1749 60 19
383 41 105 78 1522 60 16
384 42 112 78 1753 58 16
385 38 109 74 1724 55 15
386 37 110 69 1943 55 17
387 36 108 77 1594 57 17
388 39 105 79 1862 57 17
389 37 101 75 1698 56 16
390 39 104 75 1494 56 14
391 36 105 77 1824 61 15
392 42 106 77 1908 56 13
393 41 98 80 2029 58 13
394 39 106 78 1677 56 11
395 40 108 76 1893 55 12
396 42 112 79 1459 55 12
397 41 109 79 1586 54 12
398 41 107 79 1579 56 13
399 42 111 75 1930 55 13


==> figures/results/noise_comparison/repetability.csv <==
0 1 1 1 1 1 1
1 1 1 1 1 1 1
2 0.969697 0.986755 0.965035 0.693277 1 0.979452
3 0.965368 0.986755 0.937063 0.672269 1 0.972603
4 0.922078 0.92053 0.902098 0.634454 1 0.928082
5 0.909091 0.900662 0.895105 0.689076 0.992063 0.934932
6 0.909091 0.89404 0.874126 0.693277 0.97619 0.924658
7 0.900433 0.900662 0.881119 0.693277 0.968254 0.907534
8 0.91342 0.880795 0.818182 0.676471 0.944444 0.883562
9 0.883117 0.874172 0.846154 0.663866 0.97619 0.883562
10 0.904762 0.860927 0.797203 0.663866 0.968254 0.876712
11 0.891775 0.874172 0.797203 0.689076 0.952381 0.873288
12 0.874459 0.874172 0.839161 0.630252 0.968254 0.866438
13 0.844156 0.834437 0.825175 0.634454 0.952381 0.859589
14 0.896104 0.847682 0.839161 0.693277 0.936508 0.863014
15 0.878788 0.860927 0.832168 0.701681 0.912698 0.863014
16 0.857143 0.880795 0.86014 0.676471 0.928571 0.842466
17 0.857143 0.860927 0.832168 0.668067 0.920635 0.828767
18 0.844156 0.86755 0.832168 0.659664 0.912698 0.815068
19 0.861472 0.86755 0.888112 0.605042 0.904762 0.818493
20 0.848485 0.874172 0.825175 0.668067 0.904762 0.797945
21 0.835498 0.860927 0.811189 0.680672 0.888889 0.804795
22 0.822511 0.847682 0.818182 0.676471 0.888889 0.808219
23 0.835498 0.821192 0.804196 0.663866 0.888889 0.804795
24 0.800866 0.84106 0.853147 0.638655 0.84127 0.797945
25 0.809524 0.834437 0.825175 0.676471 0.84127 0.797945
26 0.796537 0.84106 0.825175 0.663866 0.833333 0.791096
27 0.792208 0.84106 0.797203 0.647059 0.833333 0.777397
28 0.787879 0.81457 0.818182 0.672269 0.825397 0.784247
29 0.792208 0.827815 0.853147 0.621849 0.825397 0.787671
30 0.779221 0.821192 0.797203 0.634454 0.825397 0.753425
31 0.779221 0.84106 0.874126 0.655462 0.833333 0.756849
32 0.792208 0.827815 0.86014 0.592437 0.84127 0.743151
33 0.779221 0.827815 0.797203 0.609244 0.809524 0.760274
34 0.78355 0.86755 0.811189 0.684874 0.833333 0.756849
35 0.766234 0.860927 0.846154 0.647059 0.81746 0.746575
36 0.744589 0.84106 0.811189 0.647059 0.825397 0.729452
37 0.744589 0.854305 0.797203 0.630252 0.833333 0.722603
38 0.753247 0.827815 0.776224 0.668067 0.825397 0.722603
39 0.748918 0.854305 0.811189 0.634454 0.81746 0.705479
40 0.753247 0.834437 0.797203 0.617647 0.81746 0.69863
41 0.748918 0.854305 0.783217 0.621849 0.809524 0.702055
42 0.74026 0.84106 0.804196 0.684874 0.801587 0.695205
43 0.722944 0.84106 0.776224 0.651261 0.801587 0.691781
44 0.74026 0.84106 0.818182 0.651261 0.825397 0.681507
45 0.731602 0.84106 0.825175 0.62605 0.833333 0.681507
46 0.714286 0.794702 0.811189 0.659664 0.825397 0.671233
47 0.705628 0.821192 0.811189 0.676471 0.825397 0.674658
48 0.705628 0.81457 0.79021 0.638655 0.793651 0.65411
49 0.701299 0.801325 0.79021 0.689076 0.793651 0.660959
50 0.709957 0.821192 0.811189 0.668067 0.793651 0.643836
51 0.714286 0.821192 0.818182 0.647059 0.801587 0.64726
52 0.69697 0.827815 0.776224 0.655462 0.769841 0.65411
53 0.69697 0.807947 0.783217 0.663866 0.761905 0.64726
54 0.692641 0.807947 0.818182 0.680672 0.793651 0.623288
55 0.683983 0.794702 0.783217 0.680672 0.738095 0.623288
56 0.675325 0.794702 0.79021 0.693277 0.738095 0.640411
57 0.688312 0.827815 0.769231 0.663866 0.746032 0.643836
58 0.675325 0.827815 0.79021 0.621849 0.753968 0.640411
59 0.662338 0.821192 0.769231 0.701681 0.753968 0.630137
60 0.666667 0.854305 0.797203 0.663866 0.746032 0.616438
61 0.670996 0.84106 0.79021 0.684874 0.746032 0.589041
62 0.649351 0.84106 0.769231 0.668067 0.738095 0.578767
63 0.649351 0.827815 0.769231 0.676471 0.746032 0.582192
64 0.649351 0.84106 0.72028 0.638655 0.738095 0.571918
65 0.65368 0.84106 0.734266 0.705882 0.753968 0.578767
66 0.636364 0.801325 0.706294 0.672269 0.761905 0.561644
67 0.636364 0.821192 0.727273 0.684874 0.761905 0.558219
68 0.619048 0.781457 0.734266 0.634454 0.761905 0.541096
69 0.627706 0.807947 0.748252 0.62605 0.753968 0.527397
70 0.636364 0.788079 0.762238 0.680672 0.738095 0.547945
71 0.623377 0.768212 0.741259 0.651261 0.730159 0.547945
72 0.61039 0.801325 0.748252 0.705882 0.738095 0.55137
73 0.619048 0.801325 0.741259 0.676471 0.738095 0.530822
74 0.619048 0.834437 0.727273 0.676471 0.730159 0.517123
75 0.623377 0.81457 0.713287 0.655462 0.738095 0.520548
76 0.614719 0.821192 0.72028 0.726891 0.753968 0.517123
77 0.623377 0.834437 0.727273 0.672269 0.738095 0.530822
78 0.614719 0.807947 0.769231 0.663866 0.753968 0.506849
79 0.619048 0.774834 0.734266 0.676471 0.753968 0.496575
80 0.614719 0.788079 0.713287 0.689076 0.769841 0.5
81 0.584416 0.788079 0.72028 0.714286 0.761905 0.503425
82 0.588745 0.801325 0.713287 0.701681 0.769841 0.489726
83 0.571429 0.801325 0.734266 0.705882 0.777778 0.482877
84 0.580087 0.801325 0.713287 0.676471 0.753968 0.493151
85 0.588745 0.801325 0.685315 0.710084 0.753968 0.496575
86 0.597403 0.794702 0.713287 0.697479 0.761905 0.496575
87 0.606061 0.788079 0.72028 0.697479 0.753968 0.489726
88 0.601732 0.801325 0.734266 0.697479 0.730159 0.482877
89 0.597403 0.774834 0.692308 0.697479 0.738095 0.486301
90 0.575758 0.761589 0.713287 0.710084 0.738095 0.476027
91 0.575758 0.748344 0.706294 0.710084 0.730159 0.482877
92 0.5671 0.728477 0.713287 0.743697 0.722222 0.486301
93 0.5671 0.781457 0.685315 0.747899 0.722222 0.479452
94 0.562771 0.754967 0.685315 0.722689 0.706349 0.465753
95 0.562771 0.768212 0.692308 0.659664 0.698413 0.465753
96 0.545455 0.754967 0.706294 0.722689 0.706349 0.458904
97 0.536797 0.741722 0.706294 0.718487 0.690476 0.458904
98 0.541126 0.735099 0.664336 0.735294 0.706349 0.455479
99 0.554113 0.761589 0.643357 0.739496 0.706349 0.462329
100 0.558442 0.715232 0.664336 0.747899 0.722222 0.445205
101 0.558442 0.741722 0.671329 0.731092 0.722222 0.445205
102 0.5671 0.715232 0.685315 0.705882 0.722222 0.431507
103 0.554113 0.728477 0.706294 0.756303 0.714286 0.434932
104 0.558442 0.735099 0.699301 0.726891 0.714286 0.431507
105 0.545455 0.728477 0.671329 0.718487 0.714286 0.434932
106 0.52381 0.715232 0.657343 0.710084 0.722222 0.431507
107 0.549784 0.748344 0.671329 0.735294 0.722222 0.421233
108 0.532468 0.741722 0.664336 0.752101 0.722222 0.410959
109 0.52381 0.748344 0.636364 0.718487 0.690476 0.410959
110 0.532468 0.728477 0.664336 0.714286 0.690476 0.40411
111 0.532468 0.721854 0.65035 0.714286 0.698413 0.40411
112 0.506494 0.735099 0.643357 0.705882 0.714286 0.400685
113 0.519481 0.761589 0.678322 0.739496 0.68254 0.39726
114 0.528139 0.754967 0.636364 0.680672 0.706349 0.386986
115 0.506494 0.715232 0.636364 0.701681 0.698413 0.386986
116 0.497835 0.695364 0.692308 0.714286 0.722222 0.369863
117 0.506494 0.688742 0.629371 0.752101 0.722222 0.383562
118 0.510823 0.735099 0.643357 0.705882 0.714286 0.369863
119 0.506494 0.701987 0.678322 0.710084 0.706349 0.380137
120 0.502165 0.668874 0.629371 0.726891 0.714286 0.366438
121 0.506494 0.688742 0.622378 0.747899 0.730159 0.373288
122 0.497835 0.682119 0.636364 0.731092 0.706349 0.366438
123 0.506494 0.701987 0.608392 0.773109 0.706349 0.369863
124 0.506494 0.721854 0.622378 0.722689 0.698413 0.383562
125 0.502165 0.701987 0.643357 0.764706 0.690476 0.380137
126 0.515152 0.688742 0.643357 0.815126 0.698413 0.363014
127 0.502165 0.701987 0.629371 0.710084 0.698413 0.380137
128 0.506494 0.675497 0.643357 0.773109 0.690476 0.349315
129 0.502165 0.688742 0.615385 0.697479 0.68254 0.34589
130 0.489177 0.675497 0.622378 0.739496 0.666667 0.34589
131 0.493506 0.708609 0.636364 0.731092 0.65873 0.349315
132 0.497835 0.715232 0.636364 0.731092 0.68254 0.335616
133 0.497835 0.688742 0.636364 0.768908 0.68254 0.339041
134 0.484848 0.701987 0.629371 0.710084 0.68254 0.335616
135 0.471861 0.682119 0.601399 0.718487 0.690476 0.328767
136 0.480519 0.668874 0.608392 0.710084 0.68254 0.328767
137 0.47619 0.668874 0.601399 0.705882 0.666667 0.325342
138 0.467532 0.695364 0.643357 0.705882 0.68254 0.311644
139 0.480519 0.668874 0.608392 0.722689 0.666667 0.30137
140 0.467532 0.675497 0.636364 0.752101 0.65873 0.287671
141 0.463203 0.662252 0.636364 0.752101 0.650794 0.297945
142 0.47619 0.688742 0.615385 0.773109 0.666667 0.294521
143 0.471861 0.675497 0.615385 0.739496 0.674603 0.294521
144 0.463203 0.715232 0.615385 0.722689 0.674603 0.308219
145 0.458874 0.695364 0.629371 0.701681 0.666667 0.308219
146 0.458874 0.695364 0.622378 0.726891 0.65873 0.287671
147 0.458874 0.708609 0.643357 0.739496 0.65873 0.297945
148 0.458874 0.701987 0.629371 0.739496 0.666667 0.280822
149 0.450216 0.682119 0.615385 0.760504 0.666667 0.291096
150 0.445887 0.701987 0.58042 0.756303 0.642857 0.287671
151 0.454545 0.695364 0.58042 0.760504 0.650794 0.277397
152 0.463203 0.688742 0.58042 0.705882 0.642857 0.284247
153 0.445887 0.688742 0.566434 0.714286 0.634921 0.277397
154 0.4329 0.695364 0.594406 0.739496 0.642857 0.263699
155 0.4329 0.655629 0.601399 0.739496 0.642857 0.260274
156 0.445887 0.662252 0.587413 0.739496 0.65873 0.273973
157 0.437229 0.682119 0.608392 0.743697 0.65873 0.260274
158 0.450216 0.662252 0.601399 0.747899 0.642857 0.260274
159 0.441558 0.649007 0.594406 0.714286 0.650794 0.25
160 0.437229 0.662252 0.587413 0.773109 0.65873 0.256849
161 0.415584 0.668874 0.608392 0.768908 0.650794 0.263699
162 0.445887 0.688742 0.566434 0.760504 0.626984 0.263699
163 0.4329 0.662252 0.594406 0.760504 0.634921 0.253425
164 0.406926 0.682119 0.587413 0.743697 0.611111 0.253425
165 0.402597 0.701987 0.594406 0.735294 0.603175 0.236301
166 0.415584 0.688742 0.566434 0.743697 0.619048 0.236301
167 0.415584 0.708609 0.566434 0.697479 0.611111 0.236301
168 0.419913 0.682119 0.573427 0.735294 0.603175 0.232877
169 0.428571 0.675497 0.559441 0.752101 0.603175 0.226027
170 0.406926 0.655629 0.566434 0.731092 0.595238 0.232877
171 0.406926 0.668874 0.566434 0.731092 0.579365 0.239726
172 0.402597 0.675497 0.587413 0.756303 0.571429 0.246575
173 0.38961 0.662252 0.601399 0.747899 0.571429 0.253425
174 0.402597 0.662252 0.587413 0.714286 0.579365 0.236301
175 0.406926 0.662252 0.58042 0.722689 0.571429 0.236301
176 0.398268 0.662252 0.601399 0.752101 0.555556 0.219178
177 0.38961 0.662252 0.566434 0.676471 0.555556 0.222603
178 0.402597 0.662252 0.552448 0.718487 0.539683 0.215753
179 0.406926 0.668874 0.545455 0.722689 0.531746 0.219178
180 0.393939 0.642384 0.531469 0.747899 0.547619 0.222603
181 0.385281 0.668874 0.517483 0.752101 0.563492 0.226027
182 0.38961 0.655629 0.559441 0.726891 0.539683 0.208904
183 0.38961 0.655629 0.566434 0.722689 0.547619 0.215753
184 0.385281 0.655629 0.594406 0.710084 0.539683 0.219178
185 0.38961 0.662252 0.587413 0.726891 0.531746 0.205479
186 0.38961 0.649007 0.566434 0.710084 0.515873 0.212329
187 0.38961 0.642384 0.566434 0.705882 0.531746 0.205479
188 0.380952 0.655629 0.566434 0.689076 0.531746 0.219178
189 0.367965 0.649007 0.58042 0.714286 0.547619 0.19863
190 0.350649 0.668874 0.559441 0.680672 0.563492 0.181507
191 0.350649 0.642384 0.559441 0.697479 0.555556 0.181507
192 0.337662 0.655629 0.559441 0.714286 0.547619 0.188356
193 0.350649 0.662252 0.545455 0.697479 0.531746 0.191781
194 0.359307 0.662252 0.531469 0.697479 0.547619 0.195205
195 0.359307 0.649007 0.531469 0.680672 0.547619 0.184932
196 0.354978 0.635762 0.573427 0.710084 0.547619 0.195205
197 0.34632 0.655629 0.566434 0.731092 0.563492 0.191781
198 0.354978 0.662252 0.531469 0.722689 0.555556 0.181507
199 0.341991 0.649007 0.524476 0.743697 0.555556 0.184932
200 0.341991 0.649007 0.531469 0.693277 0.555556 0.181507
201 0.34632 0.668874 0.538462 0.752101 0.555556 0.164384
202 0.350649 0.649007 0.545455 0.718487 0.563492 0.167808
203 0.34632 0.675497 0.531469 0.693277 0.563492 0.167808
204 0.329004 0.668874 0.552448 0.714286 0.547619 0.171233
205 0.341991 0.668874 0.552448 0.689076 0.555556 0.174658
206 0.333333 0.688742 0.566434 0.697479 0.547619 0.171233
207 0.333333 0.675497 0.58042 0.705882 0.547619 0.178082
208 0.311688 0.662252 0.559441 0.726891 0.555556 0.171233
209 0.311688 0.662252 0.545455 0.705882 0.547619 0.167808
210 0.311688 0.662252 0.552448 0.726891 0.555556 0.15411
211 0.307359 0.649007 0.552448 0.760504 0.563492 0.15411
212 0.311688 0.662252 0.524476 0.693277 0.571429 0.150685
213 0.311688 0.668874 0.531469 0.714286 0.563492 0.164384
214 0.311688 0.695364 0.517483 0.731092 0.579365 0.150685
215 0.307359 0.682119 0.531469 0.705882 0.579365 0.150685
216 0.298701 0.662252 0.496503 0.726891 0.571429 0.14726
217 0.311688 0.662252 0.468531 0.747899 0.579365 0.157534
218 0.298701 0.649007 0.51049 0.693277 0.571429 0.157534
219 0.30303 0.642384 0.503497 0.718487 0.571429 0.160959
220 0.298701 0.655629 0.538462 0.710084 0.555556 0.15411
221 0.298701 0.682119 0.538462 0.722689 0.571429 0.150685
222 0.30303 0.649007 0.531469 0.705882 0.547619 0.143836
223 0.307359 0.655629 0.531469 0.701681 0.547619 0.133562
224 0.316017 0.642384 0.524476 0.705882 0.531746 0.136986
225 0.311688 0.642384 0.51049 0.663866 0.52381 0.140411
226 0.30303 0.629139 0.503497 0.680672 0.507937 0.136986
227 0.294372 0.635762 0.524476 0.693277 0.507937 0.136986
228 0.290043 0.649007 0.524476 0.676471 0.492063 0.130137
229 0.298701 0.642384 0.524476 0.655462 0.515873 0.126712
230 0.311688 0.655629 0.496503 0.726891 0.507937 0.119863
231 0.298701 0.682119 0.503497 0.752101 0.52381 0.123288
232 0.294372 0.655629 0.503497 0.701681 0.515873 0.126712
233 0.298701 0.662252 0.503497 0.705882 0.515873 0.119863
234 0.285714 0.655629 0.517483 0.689076 0.507937 0.119863
235 0.277056 0.655629 0.48951 0.676471 0.515873 0.123288
236 0.277056 0.642384 0.496503 0.684874 0.5 0.119863
237 0.281385 0.635762 0.503497 0.705882 0.507937 0.123288
238 0.268398 0.635762 0.48951 0.684874 0.515873 0.123288
239 0.277056 0.642384 0.503497 0.747899 0.507937 0.130137
240 0.264069 0.635762 0.496503 0.705882 0.492063 0.123288
241 0.25974 0.649007 0.48951 0.722689 0.492063 0.116438
242 0.255411 0.635762 0.48951 0.689076 0.484127 0.116438
243 0.264069 0.655629 0.475524 0.714286 0.484127 0.116438
244 0.264069 0.622517 0.461538 0.705882 0.468254 0.116438
245 0.272727 0.615894 0.475524 0.710084 0.460317 0.113014
246 0.272727 0.642384 0.51049 0.684874 0.452381 0.10274
247 0.272727 0.615894 0.48951 0.714286 0.468254 0.10274
248 0.255411 0.622517 0.503497 0.672269 0.468254 0.106164
249 0.264069 0.629139 0.475524 0.731092 0.460317 0.113014
250 0.268398 0.622517 0.482517 0.743697 0.460317 0.113014
251 0.264069 0.642384 0.461538 0.684874 0.460317 0.113014
252 0.272727 0.642384 0.461538 0.684874 0.468254 0.116438
253 0.255411 0.609272 0.468531 0.689076 0.484127 0.106164
254 0.268398 0.609272 0.482517 0.684874 0.47619 0.10274
255 0.272727 0.615894 0.475524 0.689076 0.452381 0.10274
256 0.264069 0.609272 0.51049 0.659664 0.460317 0.106164
257 0.25974 0.615894 0.503497 0.630252 0.460317 0.106164
258 0.272727 0.615894 0.482517 0.663866 0.452381 0.0958904
259 0.268398 0.615894 0.524476 0.659664 0.444444 0.0958904
260 0.268398 0.615894 0.51049 0.689076 0.452381 0.10274
261 0.264069 0.602649 0.482517 0.663866 0.460317 0.10274
262 0.264069 0.609272 0.51049 0.680672 0.460317 0.10274
263 0.255411 0.609272 0.503497 0.676471 0.468254 0.0958904
264 0.277056 0.609272 0.48951 0.705882 0.468254 0.0993151
265 0.272727 0.596026 0.503497 0.676471 0.47619 0.10274
266 0.255411 0.602649 0.482517 0.680672 0.47619 0.0993151
267 0.268398 0.596026 0.468531 0.676471 0.47619 0.10274
268 0.264069 0.589404 0.496503 0.668067 0.484127 0.0958904
269 0.272727 0.569536 0.48951 0.663866 0.468254 0.0924658
270 0.272727 0.602649 0.482517 0.651261 0.47619 0.0924658
271 0.272727 0.609272 0.496503 0.672269 0.47619 0.0958904
272 0.251082 0.582781 0.51049 0.668067 0.444444 0.0924658
273 0.25974 0.596026 0.468531 0.672269 0.452381 0.0890411
274 0.25974 0.582781 0.461538 0.663866 0.468254 0.0890411
275 0.25974 0.582781 0.468531 0.651261 0.468254 0.0924658
276 0.255411 0.589404 0.454545 0.651261 0.444444 0.0924658
277 0.264069 0.596026 0.51049 0.710084 0.444444 0.0958904
278 0.251082 0.609272 0.503497 0.663866 0.436508 0.0890411
279 0.251082 0.615894 0.48951 0.684874 0.436508 0.0924658
280 0.251082 0.615894 0.454545 0.655462 0.460317 0.0856164
281 0.251082 0.589404 0.454545 0.634454 0.452381 0.0856164
282 0.246753 0.582781 0.433566 0.668067 0.452381 0.0856164
283 0.242424 0.582781 0.426573 0.705882 0.460317 0.0890411
284 0.242424 0.589404 0.461538 0.668067 0.468254 0.0787671
285 0.246753 0.576159 0.440559 0.705882 0.47619 0.0890411
286 0.246753 0.582781 0.468531 0.697479 0.452381 0.0856164
287 0.242424 0.602649 0.461538 0.697479 0.460317 0.0821918
288 0.238095 0.596026 0.475524 0.659664 0.460317 0.0890411
289 0.246753 0.589404 0.461538 0.676471 0.47619 0.0821918
290 0.225108 0.589404 0.454545 0.663866 0.468254 0.0753425
291 0.225108 0.609272 0.433566 0.638655 0.468254 0.0719178
292 0.220779 0.596026 0.440559 0.651261 0.452381 0.0753425
293 0.212121 0.589404 0.447552 0.651261 0.444444 0.0856164
294 0.212121 0.582781 0.461538 0.659664 0.452381 0.0856164
295 0.225108 0.589404 0.468531 0.642857 0.460317 0.0890411
296 0.212121 0.576159 0.454545 0.659664 0.452381 0.0753425
297 0.220779 0.582781 0.426573 0.655462 0.444444 0.0787671
298 0.21645 0.562914 0.440559 0.638655 0.420635 0.0890411
299 0.212121 0.589404 0.440559 0.668067 0.420635 0.0856164
300 0.203463 0.556291 0.426573 0.630252 0.412698 0.0856164
301 0.207792 0.576159 0.426573 0.638655 0.428571 0.0856164
302 0.212121 0.576159 0.454545 0.659664 0.412698 0.0821918
303 0.21645 0.576159 0.433566 0.642857 0.436508 0.0856164
304 0.21645 0.589404 0.461538 0.62605 0.420635 0.0719178
305 0.212121 0.582781 0.433566 0.634454 0.428571 0.0719178
306 0.207792 0.576159 0.426573 0.630252 0.436508 0.0753425
307 0.212121 0.569536 0.405594 0.642857 0.452381 0.0787671
308 0.220779 0.562914 0.433566 0.676471 0.428571 0.0753425
309 0.21645 0.562914 0.440559 0.642857 0.428571 0.0719178
310 0.207792 0.576159 0.433566 0.613445 0.388889 0.0684932
311 0.203463 0.589404 0.475524 0.613445 0.388889 0.0650685
312 0.21645 0.589404 0.454545 0.621849 0.396825 0.0684932
313 0.225108 0.576159 0.454545 0.613445 0.396825 0.0719178
314 0.220779 0.576159 0.433566 0.638655 0.380952 0.0753425
315 0.225108 0.556291 0.433566 0.638655 0.373016 0.0719178
316 0.229437 0.569536 0.440559 0.588235 0.357143 0.0616438
317 0.229437 0.582781 0.447552 0.617647 0.365079 0.0650685
318 0.238095 0.562914 0.41958 0.655462 0.373016 0.0650685
319 0.233766 0.543046 0.426573 0.60084 0.373016 0.0650685
320 0.229437 0.529801 0.426573 0.617647 0.388889 0.0513699
321 0.238095 0.529801 0.41958 0.634454 0.388889 0.0479452
322 0.225108 0.529801 0.412587 0.579832 0.396825 0.0513699
323 0.225108 0.536424 0.412587 0.605042 0.380952 0.0445205
324 0.212121 0.543046 0.412587 0.634454 0.388889 0.0479452
325 0.212121 0.543046 0.433566 0.651261 0.412698 0.0513699
326 0.207792 0.529801 0.426573 0.621849 0.428571 0.0513699
327 0.207792 0.536424 0.440559 0.621849 0.428571 0.0513699
328 0.199134 0.543046 0.41958 0.651261 0.396825 0.0547945
329 0.199134 0.549669 0.412587 0.630252 0.396825 0.0547945
330 0.207792 0.543046 0.41958 0.659664 0.388889 0.0582192
331 0.212121 0.543046 0.405594 0.609244 0.388889 0.0513699
332 0.207792 0.556291 0.391608 0.592437 0.388889 0.0513699
333 0.199134 0.549669 0.384615 0.605042 0.388889 0.0513699
334 0.186147 0.543046 0.377622 0.613445 0.380952 0.0547945
335 0.181818 0.549669 0.405594 0.630252 0.388889 0.0513699
336 0.194805 0.536424 0.391608 0.62605 0.396825 0.0479452
337 0.194805 0.516556 0.405594 0.584034 0.412698 0.0479452
338 0.190476 0.503311 0.405594 0.630252 0.396825 0.0479452
339 0.190476 0.509934 0.41958 0.579832 0.396825 0.0513699
340 0.177489 0.556291 0.433566 0.621849 0.404762 0.0513699
341 0.186147 0.536424 0.433566 0.60084 0.396825 0.0547945
342 0.203463 0.523179 0.405594 0.663866 0.404762 0.0547945
343 0.194805 0.523179 0.384615 0.596639 0.404762 0.0582192
344 0.194805 0.516556 0.384615 0.571429 0.404762 0.0513699
345 0.186147 0.523179 0.384615 0.651261 0.420635 0.0513699
346 0.186147 0.549669 0.391608 0.584034 0.420635 0.0547945
347 0.181818 0.529801 0.370629 0.60084 0.412698 0.0547945
348 0.181818 0.529801 0.391608 0.621849 0.404762 0.0513699
349 0.186147 0.516556 0.377622 0.630252 0.388889 0.0513699
350 0.186147 0.516556 0.363636 0.634454 0.380952 0.0513699
351 0.186147 0.516556 0.405594 0.584034 0.388889 0.0445205
352 0.181818 0.516556 0.412587 0.60084 0.357143 0.0445205
353 0.186147 0.503311 0.41958 0.533613 0.365079 0.0445205
354 0.186147 0.516556 0.412587 0.621849 0.373016 0.0410959
355 0.181818 0.516556 0.384615 0.634454 0.388889 0.0376712
356 0.17316 0.523179 0.391608 0.634454 0.373016 0.0410959
357 0.17316 0.549669 0.391608 0.57563 0.388889 0.0410959
358 0.155844 0.543046 0.391608 0.668067 0.388889 0.0445205
359 0.155844 0.516556 0.391608 0.546218 0.388889 0.0445205
360 0.164502 0.523179 0.405594 0.579832 0.380952 0.0445205
361 0.164502 0.509934 0.398601 0.592437 0.388889 0.0445205
362 0.164502 0.496689 0.412587 0.588235 0.388889 0.0445205
363 0.164502 0.490066 0.412587 0.60084 0.388889 0.0410959
364 0.164502 0.509934 0.405594 0.634454 0.396825 0.0410959
365 0.177489 0.490066 0.412587 0.483193 0.396825 0.0410959
366 0.17316 0.503311 0.398601 0.432773 0.373016 0.0410959
367 0.164502 0.509934 0.398601 0.521008 0.373016 0.0376712
368 0.168831 0.516556 0.370629 0.411765 0.373016 0.0342466
369 0.17316 0.536424 0.391608 0.57563 0.380952 0.0376712
370 0.164502 0.529801 0.405594 0.596639 0.396825 0.0342466
371 0.160173 0.529801 0.391608 0.533613 0.388889 0.0342466
372 0.142857 0.516556 0.398601 0.310924 0.373016 0.0308219
373 0.147186 0.516556 0.398601 0.369748 0.357143 0.0308219
374 0.142857 0.509934 0.370629 0.60084 0.357143 0.0376712
375 0.151515 0.516556 0.377622 0.403361 0.349206 0.0376712
376 0.155844 0.509934 0.391608 0.411765 0.309524 0.0410959
377 0.151515 0.509934 0.384615 0.588235 0.325397 0.0410959
378 0.142857 0.516556 0.384615 0.432773 0.325397 0.0410959
379 0.147186 0.529801 0.391608 0.428571 0.325397 0.0410959
380 0.138528 0.503311 0.370629 0.445378 0.349206 0.0410959
381 0.138528 0.516556 0.370629 0.386555 0.34127 0.0376712
382 0.138528 0.503311 0.356643 0.508403 0.333333 0.0342466
383 0.142857 0.490066 0.384615 0.310924 0.325397 0.0308219
384 0.147186 0.523179 0.384615 0.453782 0.309524 0.0342466
385 0.134199 0.523179 0.363636 0.5 0.309524 0.0342466
386 0.12987 0.523179 0.356643 0.554622 0.301587 0.0376712
387 0.12987 0.516556 0.391608 0.382353 0.301587 0.0376712
388 0.134199 0.523179 0.370629 0.57563 0.325397 0.0376712
389 0.12987 0.516556 0.363636 0.441176 0.31746 0.0376712
390 0.134199 0.536424 0.356643 0.302521 0.31746 0.0342466
391 0.125541 0.529801 0.363636 0.504202 0.333333 0.0342466
392 0.138528 0.516556 0.384615 0.567227 0.301587 0.0308219
393 0.134199 0.483444 0.363636 0.630252 0.301587 0.0308219
394 0.12987 0.509934 0.377622 0.5 0.293651 0.0273973
395 0.134199 0.509934 0.370629 0.55042 0.277778 0.0308219
396 0.12987 0.503311 0.370629 0.306723 0.285714 0.0273973
397 0.12987 0.509934 0.377622 0.357143 0.285714 0.0308219
398 0.12987 0.516556 0.356643 0.361345 0.293651 0.0273973
399 0.134199 0.516556 0.34965 0.60084 0.269841 0.0273973


==> figures/results/noise_comparison/splited.csv <==
0 0 0 0 0 0 0
1 0 0 0 0 0 0
2 1 0 3 34 0 0
3 1 0 4 42 0 1
4 5 2 9 40 0 4
5 7 3 8 37 1 8
6 13 2 9 53 2 10
7 9 4 11 53 1 9
8 9 5 14 42 2 11
9 8 6 15 60 2 9
10 9 5 11 44 2 9
11 10 9 8 48 2 11
12 12 4 15 48 3 12
13 14 4 14 47 2 16
14 9 9 15 47 3 12
15 9 9 13 46 4 11
16 11 5 16 43 5 11
17 12 4 13 51 5 13
18 11 8 14 53 6 12
19 12 9 10 58 6 13
20 14 9 14 50 5 15
21 11 8 11 51 5 16
22 11 11 13 52 6 18
23 11 8 5 52 7 14
24 11 7 11 36 8 15
25 13 10 10 53 7 16
26 13 8 10 65 6 13
27 9 8 9 55 6 14
28 8 6 10 54 7 14
29 4 7 8 40 6 14
30 8 4 8 45 6 16
31 9 5 9 56 6 17
32 12 8 8 56 5 15
33 11 10 10 45 6 13
34 9 11 12 62 5 11
35 11 10 11 57 5 14
36 11 10 10 53 5 10
37 9 7 11 43 5 15
38 12 10 9 55 7 15
39 10 9 13 56 6 16
40 9 8 9 51 7 18
41 9 8 11 52 7 12
42 9 10 7 46 6 16
43 9 15 9 53 6 19
44 11 10 14 56 6 15
45 11 11 14 46 7 16
46 11 6 10 52 7 18
47 12 8 13 55 7 19
48 11 8 9 63 9 20
49 11 7 15 58 10 21
50 13 9 10 78 10 20
51 11 9 16 61 6 20
52 12 9 12 53 8 17
53 9 10 10 61 11 21
54 13 11 14 83 8 22
55 13 12 12 62 10 24
56 15 14 9 68 9 21
57 16 10 11 78 9 18
58 16 13 12 63 8 21
59 14 11 16 58 9 21
60 11 13 11 58 10 21
61 13 9 11 70 10 20
62 13 8 14 63 9 21
63 14 11 14 66 10 21
64 16 10 13 60 10 20
65 15 14 15 56 9 21
66 14 11 13 82 9 21
67 15 11 10 55 9 20
68 14 14 4 53 10 20
69 17 9 8 66 10 17
70 11 16 10 81 8 19
71 12 11 6 73 9 16
72 12 12 11 65 9 13
73 12 10 15 82 9 15
74 10 8 12 68 7 17
75 11 7 13 68 8 17
76 13 14 11 86 10 14
77 10 13 13 65 10 12
78 10 12 14 94 13 15
79 9 11 15 99 10 13
80 11 11 13 72 11 12
81 9 16 13 80 11 12
82 8 16 13 83 11 12
83 7 15 12 79 10 12
84 10 12 15 95 10 11
85 11 10 13 77 10 13
86 10 11 12 88 9 14
87 8 12 12 91 10 13
88 8 13 14 94 8 15
89 9 11 10 85 8 17
90 10 11 12 106 10 18
91 10 15 13 84 14 15
92 10 12 10 93 11 12
93 13 14 11 100 11 17
94 10 11 12 107 12 15
95 10 11 14 86 11 15
96 9 11 10 84 12 16
97 8 10 11 117 12 15
98 8 10 9 107 13 14
99 5 11 10 118 13 13
100 2 11 16 100 12 14
101 4 11 16 121 12 15
102 5 11 11 117 14 17
103 7 12 10 111 14 16
104 5 10 17 96 12 14
105 6 9 13 104 11 16
106 10 9 16 115 10 18
107 14 7 18 119 10 19
108 12 9 11 110 12 13
109 10 9 14 115 10 13
110 11 9 15 123 10 15
111 8 8 14 95 10 13
112 7 7 16 123 11 11
113 7 8 12 149 11 10
114 11 10 11 110 12 9
115 8 8 13 115 12 10
116 8 9 9 112 13 12
117 7 10 10 157 14 13
118 6 12 15 137 13 14
119 7 10 17 146 13 13
120 5 11 15 137 16 17
121 5 10 15 136 14 17
122 11 9 11 116 15 15
123 8 9 10 128 15 17
124 5 8 9 135 17 15
125 7 8 8 135 18 14
126 9 6 15 131 17 17
127 9 7 12 161 16 16
128 8 8 13 156 16 17
129 4 8 12 145 16 19
130 3 10 8 148 17 19
131 3 12 11 150 17 16
132 3 12 12 169 17 16
133 5 10 11 127 17 17
134 5 12 11 178 18 15
135 6 12 7 173 17 16
136 6 10 15 174 16 15
137 6 9 15 175 16 15
138 6 11 10 152 17 14
139 7 12 13 176 14 15
140 5 9 10 185 17 13
141 6 8 7 198 17 12
142 7 11 12 148 18 14
143 8 8 11 149 19 14
144 10 8 9 186 20 14
145 10 8 11 176 19 15
146 9 7 17 192 18 14
147 6 8 14 194 17 13
148 5 13 16 190 17 13
149 6 11 18 194 18 14
150 7 11 10 198 17 15
151 6 10 8 209 16 15
152 7 10 11 220 16 14
153 6 10 9 225 17 13
154 5 8 14 248 16 13
155 7 9 11 200 18 12
156 8 9 15 228 18 11
157 8 9 12 218 18 14
158 9 9 14 207 18 15
159 9 11 12 219 19 15
160 7 9 13 221 20 15
161 8 10 12 228 21 15
162 5 11 12 237 20 13
163 4 13 11 232 18 12
164 6 13 10 229 17 14
165 5 12 12 225 16 13
166 7 13 11 229 16 12
167 5 9 14 257 15 13
168 6 11 14 212 18 13
169 5 8 15 244 18 12
170 5 7 8 260 18 15
171 6 6 13 273 20 14
172 5 8 8 234 18 14
173 6 6 10 233 19 13
174 7 8 13 262 21 16
175 4 11 14 255 19 17
176 4 8 10 238 20 17
177 6 7 11 268 20 17
178 6 8 9 253 21 16
179 7 8 11 247 21 15
180 6 10 9 253 19 15
181 5 10 11 254 19 15
182 5 7 13 246 15 13
183 4 8 13 259 18 14
184 5 7 13 269 18 17
185 5 7 12 270 18 20
186 6 10 15 267 16 20
187 7 10 18 256 17 23
188 7 11 12 276 18 22
189 6 8 10 275 18 20
190 7 10 14 276 20 21
191 7 8 14 272 20 19
192 7 8 14 273 20 17
193 6 9 12 282 19 18
194 7 11 14 292 18 19
195 7 12 17 282 19 20
196 6 13 17 300 18 19
197 6 14 11 286 19 17
198 4 11 12 288 19 19
199 4 9 17 287 19 16
200 6 7 13 304 18 15
201 4 7 13 303 18 16
202 3 7 12 309 16 19
203 5 5 13 301 16 18
204 5 6 14 319 17 20
205 2 6 17 310 18 18
206 4 9 13 339 16 14
207 2 8 15 326 15 16
208 2 8 9 309 17 15
209 1 7 10 311 15 17
210 3 8 14 337 15 15
211 3 9 10 298 16 14
212 3 9 10 303 18 12
213 3 8 6 283 15 15
214 3 9 8 317 16 12
215 4 9 7 301 18 14
216 3 12 9 314 18 14
217 3 7 13 307 17 14
218 2 8 10 343 16 16
219 5 8 6 336 15 14
220 4 6 8 303 16 14
221 5 6 13 280 15 15
222 5 8 16 317 16 13
223 5 12 17 331 16 13
224 2 8 16 318 17 13
225 3 8 9 314 16 14
226 3 11 15 299 16 11
227 4 10 14 318 15 11
228 5 8 17 343 17 15
229 4 7 11 319 16 14
230 3 9 11 302 14 15
231 3 11 11 316 12 13
232 3 9 11 292 13 12
233 3 9 14 301 13 13
234 3 7 16 332 14 10
235 3 9 16 290 14 11
236 3 11 12 281 14 13
237 3 12 20 292 15 9
238 3 9 15 310 15 10
239 3 9 15 263 17 11
240 3 11 13 261 17 13
241 3 12 12 280 16 13
242 2 12 15 238 14 13
243 4 11 14 267 14 12
244 2 10 13 271 14 13
245 3 12 13 274 13 14
246 4 10 12 263 12 14
247 5 8 16 266 12 13
248 3 10 14 254 11 14
249 2 8 15 270 12 13
250 3 11 16 259 11 14
251 6 10 11 290 11 16
252 6 8 12 249 11 13
253 6 8 17 274 10 16
254 5 8 15 258 10 14
255 4 7 16 267 10 15
256 4 9 14 266 9 18
257 6 8 15 282 10 16
258 3 9 12 233 14 16
259 5 7 17 255 12 16
260 7 9 14 250 12 16
261 9 9 17 261 13 14
262 7 9 20 260 15 15
263 6 7 20 262 16 15
264 6 8 14 262 20 15
265 7 11 13 229 21 15
266 8 8 19 254 19 15
267 6 9 18 234 17 14
268 6 10 21 210 13 14
269 8 10 17 254 14 14
270 6 10 20 230 16 15
271 5 11 16 248 16 15
272 7 8 18 244 18 15
273 6 11 16 246 19 13
274 6 10 14 252 19 13
275 6 10 13 258 18 13
276 4 6 14 264 19 13
277 4 8 8 256 19 14
278 5 8 10 242 19 14
279 4 5 10 226 19 14
280 7 11 17 222 16 14
281 7 8 14 217 17 14
282 8 6 19 225 15 12
283 5 5 15 217 16 13
284 7 4 14 220 13 14
285 7 6 17 263 15 14
286 5 10 18 219 15 12
287 5 9 15 239 14 12
288 4 11 14 217 14 12
289 7 10 12 205 14 12
290 6 9 13 248 17 12
291 5 10 10 243 17 12
292 6 6 14 202 17 14
293 7 7 15 205 16 13
294 5 10 10 228 13 13
295 6 9 15 234 12 13
296 2 7 12 203 12 13
297 3 7 13 189 12 14
298 4 8 9 191 14 13
299 2 8 14 220 12 14
300 4 8 16 188 11 12
301 4 7 15 220 12 12
302 4 8 17 237 14 11
303 4 7 10 217 14 11
304 4 6 13 185 14 12
305 3 7 16 222 14 12
306 3 7 13 208 15 12
307 3 8 14 217 15 11
308 3 9 12 225 16 11
309 4 6 14 184 15 10
310 3 5 14 218 16 11
311 4 6 17 205 14 10
312 2 7 12 187 16 9
313 3 6 18 181 17 9
314 4 5 13 223 17 11
315 4 5 16 240 16 11
316 4 5 15 211 15 11
317 4 6 17 213 14 12
318 4 4 16 192 16 12
319 3 7 20 167 17 11
320 3 5 14 220 16 9
321 4 5 17 207 15 10
322 6 6 12 144 13 9
323 6 5 10 221 12 10
324 5 5 12 172 11 9
325 6 4 12 145 12 9
326 8 6 12 214 10 11
327 5 7 18 206 10 11
328 6 6 13 226 9 12
329 8 5 14 195 9 12
330 6 6 15 229 9 10
331 7 6 12 193 9 11
332 7 6 11 202 15 9
333 6 6 14 207 11 9
334 8 4 17 160 11 10
335 9 5 18 215 12 11
336 9 7 14 156 13 8
337 9 7 12 178 12 8
338 7 7 14 148 10 6
339 7 7 18 171 10 7
340 5 6 10 153 12 9
341 5 7 12 157 10 8
342 4 7 10 185 10 8
343 4 5 12 211 10 8
344 5 6 14 153 13 8
345 6 6 19 197 12 7
346 5 5 13 190 7 8
347 4 5 13 134 10 8
348 5 6 13 160 11 8
349 6 7 16 180 12 8
350 6 6 13 214 12 8
351 5 7 11 163 12 10
352 6 6 12 176 11 9
353 7 7 11 126 10 8
354 4 5 14 194 8 8
355 3 3 15 153 7 7
356 4 5 17 176 6 7
357 5 4 12 126 8 8
358 5 5 16 148 8 9
359 3 6 14 110 8 9
360 5 6 11 180 9 8
361 5 5 12 141 11 8
362 5 4 17 166 9 8
363 4 5 17 151 8 8
364 5 6 15 180 8 9
365 6 6 14 69 8 8
366 5 4 14 78 7 8
367 7 4 15 103 7 6
368 5 6 14 48 6 8
369 6 6 12 174 6 8
370 5 8 13 182 8 8
371 6 7 9 106 8 8
372 4 7 14 68 7 7
373 5 8 15 57 7 7
374 5 4 13 146 7 8
375 4 6 16 70 8 8
376 4 7 14 75 7 8
377 4 8 12 132 7 7
378 4 6 17 87 8 6
379 3 7 15 60 7 6
380 6 7 12 70 6 6
381 6 6 17 63 7 7
382 5 3 15 73 6 8
383 5 4 14 46 6 6
384 6 5 13 87 7 5
385 5 2 15 75 7 3
386 5 8 12 129 7 6
387 4 5 12 58 8 6
388 5 4 17 116 7 6
389 4 7 14 73 7 5
390 5 5 14 43 7 3
391 4 5 16 120 7 4
392 7 6 12 149 7 4
393 7 6 18 214 7 4
394 6 6 16 78 7 3
395 6 7 16 109 8 3
396 8 8 18 51 8 4
397 8 7 16 46 8 3
398 9 8 17 44 10 5
399 9 7 16 142 9 5


==> figures/results/noise_comparison/unmatches.csv <==
0 0 0 0 0 0 0
1 0 0 0 0 0 0
2 1 2 3 10 0 2
3 1 2 5 20 0 2
4 10 9 13 19 1 14
5 15 10 12 18 3 13
6 17 14 7 20 5 12
7 14 11 7 25 6 15
8 21 13 15 20 4 15
9 21 11 11 15 5 10
10 21 12 12 21 6 12
11 22 15 17 17 5 17
12 17 14 11 16 5 11
13 21 13 15 24 5 15
14 25 9 10 25 4 15
15 21 12 15 13 4 13
16 23 13 6 25 5 14
17 24 14 11 18 5 12
18 19 18 6 23 4 14
19 19 17 5 21 4 13
20 20 14 14 17 3 17
21 20 11 10 23 4 13
22 20 10 9 20 4 14
23 20 12 7 24 4 9
24 21 9 12 25 4 12
25 25 9 10 18 4 11
26 27 12 14 21 5 10
27 27 9 16 29 5 9
28 28 13 14 23 7 8
29 26 11 12 25 9 10
30 29 13 9 20 10 11
31 28 17 9 20 10 10
32 28 18 11 25 9 6
33 22 13 11 16 8 7
34 25 13 17 24 7 7
35 27 17 14 18 9 8
36 18 16 19 20 10 6
37 18 21 16 26 10 6
38 28 19 17 22 9 7
39 25 23 17 24 9 7
40 22 21 10 17 11 5
41 22 16 14 30 11 7
42 21 14 14 25 11 5
43 20 20 16 24 12 7
44 23 17 10 21 11 7
45 21 16 12 28 10 5
46 23 20 14 21 11 3
47 21 20 13 20 12 6
48 21 18 17 12 11 5
49 20 17 20 25 10 3
50 19 17 14 23 9 6
51 18 16 14 24 12 4
52 18 16 15 26 12 5
53 17 14 15 23 11 4
54 22 13 13 20 10 4
55 20 10 12 19 11 5
56 19 15 12 20 12 6
57 19 16 16 22 12 7
58 13 19 17 26 12 3
59 13 19 18 27 11 5
60 17 17 16 24 12 3
61 15 19 12 28 11 2
62 10 20 9 28 11 5
63 12 18 13 26 11 3
64 17 15 16 29 13 6
65 20 16 15 25 12 5
66 17 18 16 19 12 6
67 17 17 14 29 12 6
68 18 21 13 35 15 8
69 17 26 11 32 14 6
70 15 29 11 28 14 6
71 19 28 11 31 16 6
72 15 19 14 33 15 4
73 13 22 13 39 14 4
74 12 23 15 35 14 4
75 17 27 17 39 16 5
76 13 24 18 44 15 5
77 12 24 18 44 13 7
78 15 19 16 44 13 5
79 17 21 17 47 13 6
80 11 22 13 47 15 7
81 11 16 15 50 14 8
82 14 19 15 46 15 7
83 14 22 12 50 15 9
84 17 18 13 48 15 7
85 16 19 12 45 13 4
86 12 22 15 66 13 4
87 9 28 13 50 14 3
88 9 25 14 50 17 5
89 9 28 14 52 18 6
90 8 32 13 54 16 6
91 11 31 11 47 16 5
92 12 28 11 43 17 6
93 14 29 12 47 18 6
94 12 28 11 50 17 4
95 13 24 10 44 17 5
96 12 23 11 50 18 6
97 10 27 12 52 19 7
98 12 23 13 63 16 7
99 12 22 10 48 16 4
100 9 25 9 64 15 5
101 11 22 11 68 15 4
102 11 17 8 69 14 7
103 11 18 8 60 15 6
104 11 23 12 58 16 5
105 10 22 15 58 16 4
106 12 23 14 67 17 5
107 12 26 10 59 18 5
108 12 24 12 72 16 4
109 13 25 13 65 16 5
110 9 25 11 61 16 1
111 9 31 13 80 15 4
112 9 30 14 78 14 1
113 10 26 14 62 15 2
114 11 17 13 109 16 4
115 10 23 14 80 16 5
116 10 22 18 105 20 3
117 9 27 16 84 20 4
118 8 20 13 83 17 4
119 10 20 11 84 18 1
120 11 17 13 97 15 2
121 10 20 12 80 15 3
122 9 20 11 107 19 1
123 10 15 14 95 19 2
124 9 17 11 116 19 1
125 8 16 13 102 18 1
126 11 18 10 100 15 1
127 9 17 11 112 14 2
128 8 23 10 89 16 3
129 8 22 11 114 14 3
130 8 22 10 104 16 2
131 7 21 10 100 16 1
132 7 17 9 135 17 3
133 7 19 9 119 18 1
134 9 19 10 135 18 2
135 9 19 13 126 18 2
136 10 25 9 160 16 2
137 10 23 10 154 19 2
138 9 25 11 146 16 3
139 10 25 9 141 17 3
140 10 27 7 157 17 3
141 11 22 10 125 14 3
142 11 18 14 192 14 2
143 10 22 12 169 14 3
144 9 20 13 155 14 2
145 8 20 10 147 13 2
146 10 26 13 149 15 3
147 10 28 12 144 14 1
148 8 24 13 173 15 3
149 8 25 10 160 14 1
150 9 22 10 175 16 1
151 8 22 11 182 16 2
152 9 22 14 159 15 1
153 7 23 13 195 15 2
154 6 16 14 166 19 3
155 6 19 11 168 18 3
156 7 23 10 192 18 3
157 8 18 11 203 18 3
158 9 21 10 202 17 3
159 10 24 12 224 16 2
160 9 21 10 207 16 2
161 7 20 12 207 16 3
162 9 22 11 186 17 2
163 6 23 10 215 19 4
164 7 24 12 213 16 3
165 5 22 11 213 16 3
166 5 21 11 248 13 2
167 6 19 10 224 15 3
168 8 22 11 231 15 2
169 8 24 13 257 16 2
170 6 29 14 207 14 2
171 6 27 12 232 15 2
172 7 28 9 221 15 3
173 7 23 9 233 16 3
174 7 28 13 260 17 2
175 7 30 10 241 16 3
176 7 28 11 268 15 4
177 7 29 13 259 15 2
178 7 28 9 294 15 5
179 6 29 8 288 16 3
180 5 28 9 276 15 3
181 6 20 11 305 15 3
182 5 27 13 289 12 3
183 5 23 11 287 12 2
184 5 27 8 304 11 3
185 4 31 9 300 11 5
186 5 26 10 310 13 3
187 5 27 9 333 12 3
188 6 20 12 355 11 5
189 4 19 11 369 12 4
190 5 19 10 351 11 2
191 4 18 11 349 12 3
192 4 20 10 374 13 4
193 4 20 10 369 15 3
194 4 18 7 357 16 5
195 4 17 7 390 14 4
196 5 20 10 401 16 3
197 5 24 12 369 16 2
198 5 23 8 440 16 2
199 5 23 7 422 16 1
200 3 26 9 453 18 2
201 3 26 7 386 17 2
202 4 27 8 489 16 2
203 4 31 10 482 16 2
204 5 36 10 475 17 1
205 4 28 8 516 14 2
206 4 23 7 479 16 2
207 5 25 7 510 15 1
208 4 25 9 558 16 0
209 5 24 8 563 18 0
210 5 25 10 572 17 2
211 6 27 9 597 17 1
212 5 24 8 670 15 2
213 5 21 9 631 17 2
214 4 24 8 640 17 2
215 5 26 8 649 16 0
216 5 21 8 728 17 0
217 4 21 9 701 16 1
218 4 24 9 717 17 1
219 4 23 8 736 17 0
220 5 25 11 791 15 0
221 6 21 9 784 14 0
222 5 24 7 801 12 1
223 5 22 10 792 12 1
224 6 26 10 823 13 0
225 6 24 9 858 15 1
226 7 20 12 866 10 1
227 7 23 9 874 10 1
228 7 20 6 890 11 2
229 7 24 9 920 13 1
230 5 20 8 976 14 2
231 5 23 7 1013 14 1
232 5 22 7 1063 13 0
233 5 20 9 1018 13 0
234 6 22 7 1101 12 0
235 6 20 7 1121 12 1
236 6 19 7 1115 10 1
237 5 20 6 1117 10 1
238 5 29 8 1188 11 2
239 5 30 5 1241 11 2
240 5 28 8 1264 12 1
241 5 23 7 1286 12 0
242 5 27 5 1284 11 0
243 5 23 7 1251 13 0
244 4 24 8 1339 14 0
245 4 23 8 1373 13 2
246 4 23 7 1417 11 0
247 4 27 9 1457 11 0
248 3 25 6 1503 11 2
249 3 27 5 1431 11 2
250 4 28 7 1438 14 1
251 2 29 8 1484 16 1
252 4 26 9 1512 14 1
253 3 27 9 1529 16 0
254 5 29 8 1584 14 0
255 5 27 8 1605 13 0
256 6 25 12 1599 13 0
257 5 26 10 1644 14 0
258 6 28 8 1623 12 0
259 3 25 9 1698 11 0
260 3 27 7 1631 12 0
261 3 24 6 1672 12 1
262 4 24 14 1631 13 0
263 5 24 11 1707 12 0
264 4 26 7 1718 12 0
265 4 25 7 1743 12 1
266 5 25 7 1788 15 1
267 4 24 10 1739 17 1
268 2 25 9 1847 17 1
269 4 27 7 1842 14 1
270 2 23 8 1850 12 0
271 3 27 7 1803 11 0
272 3 26 7 1850 12 0
273 3 31 10 1852 12 0
274 3 27 6 1854 10 0
275 3 27 6 1872 11 0
276 3 26 6 1886 10 0
277 3 28 5 1894 10 0
278 3 29 7 1870 10 0
279 3 34 10 1870 11 0
280 3 26 8 1892 11 0
281 2 27 7 1853 9 0
282 4 27 7 1930 9 0
283 4 27 10 1887 11 0
284 3 23 6 1910 14 0
285 2 25 6 1875 14 0
286 3 31 6 1912 12 0
287 3 27 5 1921 13 0
288 3 30 5 1929 14 0
289 3 34 6 1995 12 1
290 3 32 9 1911 12 1
291 4 30 9 1980 12 1
292 3 31 10 1885 11 0
293 3 31 10 1962 11 0
294 1 28 11 1984 12 0
295 1 28 10 1908 9 0
296 2 31 9 1998 10 1
297 2 32 9 1956 11 0
298 3 29 11 1985 10 0
299 3 32 11 2010 9 0
300 3 28 10 1991 8 1
301 4 27 11 2010 9 1
302 2 27 8 1993 8 0
303 2 29 7 1977 10 0
304 2 30 8 2047 11 0
305 2 28 12 1957 13 1
306 3 29 10 1980 12 1
307 2 22 9 1951 10 1
308 3 25 10 1926 9 1
309 4 24 12 1977 8 0
310 2 26 7 1980 6 0
311 1 27 9 1967 11 0
312 1 27 8 1926 12 1
313 1 29 9 2033 11 2
314 3 31 10 1927 6 1
315 2 35 10 1886 8 1
316 3 31 6 1910 10 1
317 2 28 6 1955 9 1
318 2 29 8 1966 8 0
319 2 29 9 1914 8 1
320 2 30 11 1915 9 2
321 2 32 9 1980 8 2
322 3 29 9 1933 7 2
323 3 30 8 1969 8 3
324 3 30 12 1978 8 3
325 3 32 10 1933 8 2
326 2 32 11 1927 9 1
327 2 30 9 1862 8 0
328 3 27 9 1869 8 0
329 3 29 9 1902 10 0
330 3 26 9 1852 8 0
331 2 27 9 1889 6 0
332 2 31 11 1945 6 2
333 2 26 12 1867 7 1
334 2 25 12 1897 7 1
335 2 25 12 1876 9 0
336 2 31 10 1848 10 0
337 2 33 9 1852 10 0
338 2 31 8 1849 11 2
339 2 29 9 1795 11 1
340 2 29 9 1838 9 1
341 2 29 8 1882 10 0
342 3 26 9 1915 11 0
343 3 29 8 1843 12 0
344 1 32 8 1867 11 1
345 1 30 8 1868 10 1
346 3 20 9 1876 9 1
347 3 19 7 1813 8 1
348 2 22 7 1825 9 1
349 2 23 8 1842 8 1
350 2 22 7 1825 7 0
351 2 23 7 1805 7 0
352 1 27 7 1767 9 0
353 2 28 8 1790 9 1
354 1 25 9 1840 9 1
355 1 25 9 1794 9 1
356 2 23 8 1750 8 2
357 1 23 8 1700 8 1
358 1 18 9 1808 8 0
359 2 20 6 1687 8 0
360 2 22 10 1783 10 0
361 2 25 9 1788 10 0
362 2 26 6 1775 10 0
363 2 27 7 1751 11 0
364 3 28 6 1762 10 0
365 3 29 7 1674 10 0
366 4 24 6 1632 12 1
367 3 22 7 1691 13 1
368 3 23 7 1580 13 0
369 3 23 11 1759 14 0
370 3 23 11 1769 14 0
371 4 22 9 1671 13 0
372 3 27 6 1470 12 0
373 4 25 7 1549 13 0
374 3 32 8 1721 11 0
375 3 27 7 1574 13 0
376 3 31 8 1492 16 0
377 3 28 7 1651 16 0
378 3 28 8 1471 12 0
379 5 24 9 1536 12 0
380 4 30 8 1560 13 1
381 4 27 8 1427 13 1
382 3 29 8 1555 12 1
383 3 27 9 1402 13 1
384 2 28 10 1558 12 1
385 2 28 7 1530 9 2
386 2 23 6 1682 10 0
387 2 25 9 1445 11 0
388 3 22 9 1609 9 0
389 3 16 9 1520 9 0
390 3 18 10 1379 9 1
391 3 20 9 1584 12 1
392 3 22 10 1624 11 0
393 3 19 10 1665 13 0
394 3 23 8 1480 12 0
395 3 24 7 1653 12 0
396 4 28 8 1335 11 0
397 3 25 9 1455 10 0
398 2 21 11 1449 9 0
399 2 26 9 1645 12 0


==> figures/results/noise_comparison_tau/detected.csv <==
0 275 231 200 172
1 275 231 200 172
2 269 226 197 168
3 267 225 196 166
4 270 228 201 173
5 266 232 204 175
6 275 240 207 179
7 282 231 203 183
8 283 241 211 185
9 270 233 203 178
10 265 239 209 185
11 274 238 208 182
12 270 231 202 177
13 261 230 205 180
14 276 241 210 182
15 265 233 207 176
16 259 232 205 180
17 259 234 208 180
18 254 225 201 179
19 255 230 200 181
20 258 230 198 178
21 253 224 195 177
22 248 221 193 176
23 252 224 198 178
24 232 217 197 178
25 245 225 204 177
26 246 224 197 175
27 241 219 195 173
28 238 218 190 170
29 236 213 190 167
30 243 217 191 171
31 237 217 191 172
32 241 223 195 169
33 238 213 189 168
34 240 215 191 166
35 236 215 190 167
36 222 201 182 161
37 220 199 181 160
38 235 214 189 165
39 225 208 188 163
40 221 205 185 163
41 226 204 186 166
42 215 201 181 165
43 212 196 177 160
44 223 205 183 161
45 219 201 182 161
46 217 199 179 161
47 216 196 177 163
48 212 195 175 161
49 208 193 176 163
50 212 196 176 158
51 207 194 174 157
52 203 191 176 162
53 196 187 172 158
54 208 195 177 163
55 199 191 176 161
56 202 190 177 159
57 203 194 183 160
58 193 185 178 159
59 189 180 176 158
60 190 182 168 156
61 191 183 171 157
62 183 173 169 157
63 184 176 169 156
64 191 183 171 151
65 195 186 170 151
66 186 178 167 149
67 186 179 169 149
68 185 175 161 146
69 187 179 164 149
70 182 173 162 151
71 182 175 164 153
72 172 168 160 153
73 175 168 161 151
74 172 165 154 146
75 176 172 164 152
76 172 168 159 146
77 169 166 157 148
78 174 167 158 149
79 172 169 156 147
80 170 164 154 143
81 163 155 150 140
82 164 158 149 140
83 158 153 140 135
84 163 161 147 140
85 167 163 149 143
86 165 160 148 139
87 162 157 147 136
88 161 156 147 136
89 159 156 147 138
90 152 151 145 133
91 158 154 149 138
92 157 153 148 137
93 160 158 150 141
94 158 152 146 138
95 156 153 145 137
96 153 147 141 131
97 147 142 138 132
98 150 145 141 133
99 148 145 139 131
100 142 140 134 125
101 146 144 137 128
102 151 147 138 128
103 149 146 134 128
104 151 145 135 128
105 148 142 135 125
106 147 143 134 127
107 156 153 142 133
108 150 147 137 134
109 147 144 134 129
110 148 143 136 129
111 145 140 134 127
112 136 133 127 121
113 140 137 131 126
114 148 144 134 129
115 138 135 126 120
116 134 133 126 122
117 135 133 126 122
118 135 132 124 117
119 139 134 126 119
120 137 132 126 119
121 139 132 127 122
122 139 135 128 124
123 138 135 129 126
124 136 131 125 122
125 137 131 127 123
126 143 139 131 127
127 140 134 128 123
128 136 133 130 123
129 133 128 124 118
130 128 124 120 117
131 128 124 121 118
132 129 125 122 117
133 131 127 123 118
134 131 126 122 116
135 129 124 122 117
136 131 127 123 117
137 130 126 123 118
138 124 123 120 115
139 128 128 125 119
140 125 123 120 119
141 129 124 122 116
142 134 128 125 119
143 129 127 124 118
144 127 126 122 116
145 124 124 119 115
146 128 125 120 113
147 124 122 116 110
148 119 119 115 107
149 121 118 112 106
150 122 119 114 110
151 123 119 117 112
152 125 123 120 114
153 119 116 115 110
154 113 111 108 103
155 116 113 109 105
156 120 118 115 111
157 119 117 113 110
158 125 122 120 114
159 124 121 119 116
160 122 117 116 110
161 115 111 109 105
162 121 117 112 107
163 112 110 106 104
164 110 107 104 102
165 106 103 100 97
166 108 108 104 101
167 107 107 102 98
168 111 111 107 103
169 114 112 108 103
170 108 105 104 97
171 107 106 104 101
172 105 105 102 99
173 106 103 101 97
174 111 107 104 100
175 110 105 102 98
176 106 103 99 96
177 105 103 100 94
178 108 106 102 96
179 109 107 104 101
180 103 102 98 97
181 103 100 97 95
182 103 100 99 95
183 103 99 98 94
184 102 99 97 94
185 102 99 98 95
186 105 101 95 93
187 107 102 97 95
188 104 101 95 93
189 97 95 91 87
190 96 93 90 88
191 95 92 90 88
192 92 89 87 85
193 93 91 88 86
194 97 94 89 86
195 96 94 90 85
196 96 93 89 85
197 95 91 88 84
198 95 91 86 83
199 91 88 84 82
200 92 88 84 81
201 90 87 84 81
202 91 88 84 81
203 92 89 84 81
204 88 86 82 78
205 88 85 82 79
206 88 85 82 79
207 88 84 81 77
208 82 78 74 71
209 82 78 73 71
210 83 80 77 74
211 83 80 79 74
212 83 80 79 76
213 83 80 79 75
214 84 79 78 75
215 84 80 79 75
216 82 77 76 73
217 83 79 78 76
218 78 75 75 73
219 84 79 79 76
220 81 78 78 73
221 83 80 79 75
222 82 80 78 74
223 83 81 79 75
224 83 81 79 75
225 84 81 78 76
226 83 80 79 74
227 82 79 78 74
228 80 79 77 74
229 83 80 77 74
230 84 80 78 74
231 81 77 75 72
232 81 76 75 73
233 81 77 77 75
234 78 75 74 71
235 74 73 73 69
236 75 73 73 69
237 76 73 74 70
238 73 70 71 67
239 74 72 73 70
240 71 69 71 68
241 68 68 69 67
242 69 66 65 64
243 72 70 69 67
244 69 67 66 64
245 71 70 69 65
246 73 71 71 69
247 74 72 71 69
248 67 65 65 63
249 67 66 65 64
250 71 69 69 68
251 71 69 69 66
252 76 73 74 71
253 71 68 68 66
254 74 72 71 70
255 74 72 72 71
256 73 71 70 68
257 72 71 70 67
258 72 72 70 68
259 72 70 68 65
260 74 72 70 69
261 75 73 71 70
262 73 72 70 69
263 70 70 69 67
264 74 74 73 72
265 74 74 73 72
266 72 72 70 71
267 73 72 70 70
268 70 69 69 68
269 76 75 74 73
270 71 71 69 70
271 71 71 69 69
272 68 68 67 66
273 69 69 69 69
274 70 69 69 69
275 71 69 70 70
276 67 66 67 67
277 69 68 68 67
278 68 66 66 65
279 67 65 65 64
280 70 68 67 66
281 68 67 66 64
282 69 69 66 65
283 65 65 63 62
284 68 66 65 64
285 68 66 66 64
286 67 65 66 64
287 65 64 65 63
288 63 62 63 62
289 67 67 65 65
290 61 61 60 61
291 61 61 60 61
292 60 60 59 60
293 60 59 57 56
294 57 55 54 55
295 61 59 59 59
296 54 53 52 51
297 57 56 56 53
298 58 57 56 53
299 56 54 53 52
300 55 54 53 51
301 57 56 55 53
302 56 55 55 53
303 57 56 56 54
304 57 56 56 54
305 55 54 54 51
306 55 54 55 52
307 54 54 53 51
308 57 57 57 56
309 58 58 57 57
310 53 53 52 52
311 54 52 51 51
312 56 53 52 52
313 57 56 54 54
314 60 58 57 57
315 60 58 58 56
316 61 60 60 59
317 60 59 58 58
318 62 61 59 58
319 60 59 57 56
320 59 58 57 58
321 61 61 59 59
322 61 61 60 60
323 61 61 60 60
324 57 57 57 57
325 57 58 58 58
326 57 58 58 58
327 55 55 55 55
328 55 55 54 54
329 57 57 56 56
330 58 57 57 57
331 58 58 58 58
332 57 57 57 57
333 54 54 54 54
334 53 53 53 53
335 53 53 53 53
336 56 56 56 56
337 56 56 56 56
338 53 53 53 53
339 53 53 53 53
340 48 48 48 48
341 50 50 50 50
342 54 54 54 54
343 52 52 52 52
344 51 51 51 51
345 50 50 50 50
346 52 51 51 50
347 50 49 49 48
348 49 49 49 49
349 51 51 51 50
350 51 51 51 51
351 50 50 50 49
352 49 49 49 50
353 53 52 52 53
354 49 48 48 48
355 47 46 46 46
356 47 46 46 46
357 47 46 47 46
358 43 42 41 42
359 42 41 40 41
360 46 45 44 43
361 46 45 44 43
362 46 45 44 43
363 45 44 43 42
364 48 46 45 44
365 52 50 49 48
366 51 49 48 48
367 49 48 47 47
368 49 47 46 45
369 50 49 48 47
370 47 46 45 44
371 48 47 46 45
372 43 40 39 39
373 46 43 42 42
374 43 41 40 40
375 45 42 41 41
376 45 43 41 42
377 44 42 41 41
378 42 40 38 38
379 43 42 40 40
380 43 42 40 40
381 43 42 40 41
382 41 40 38 37
383 42 41 39 38
384 43 42 41 38
385 40 38 38 36
386 39 37 37 35
387 37 36 35 33
388 40 39 37 36
389 39 37 36 35
390 40 39 37 37
391 38 36 34 33
392 42 42 39 38
393 41 41 38 37
394 39 39 35 34
395 41 40 36 35
396 42 42 38 37
397 42 41 37 37
398 41 41 37 37
399 42 42 37 37


==> figures/results/noise_comparison_tau/repetability.csv <==
0 1 1 1 1
1 1 1 1 1
2 0.96 0.969697 0.98 0.976744
3 0.945455 0.965368 0.975 0.965116
4 0.887273 0.922078 0.935 0.953488
5 0.865455 0.909091 0.93 0.94186
6 0.843636 0.909091 0.925 0.918605
7 0.876364 0.900433 0.915 0.930233
8 0.872727 0.91342 0.935 0.94186
9 0.854545 0.883117 0.9 0.924419
10 0.836364 0.904762 0.895 0.936047
11 0.850909 0.891775 0.895 0.924419
12 0.825455 0.874459 0.875 0.901163
13 0.810909 0.844156 0.865 0.889535
14 0.854545 0.896104 0.905 0.918605
15 0.832727 0.878788 0.89 0.895349
16 0.803636 0.857143 0.875 0.895349
17 0.803636 0.857143 0.875 0.883721
18 0.821818 0.844156 0.875 0.906977
19 0.818182 0.861472 0.88 0.906977
20 0.829091 0.848485 0.875 0.906977
21 0.807273 0.835498 0.87 0.889535
22 0.8 0.822511 0.855 0.883721
23 0.792727 0.835498 0.855 0.872093
24 0.756364 0.800866 0.855 0.872093
25 0.770909 0.809524 0.855 0.848837
26 0.763636 0.796537 0.83 0.819767
27 0.749091 0.792208 0.82 0.813953
28 0.738182 0.787879 0.795 0.813953
29 0.738182 0.792208 0.805 0.796512
30 0.738182 0.779221 0.8 0.813953
31 0.730909 0.779221 0.8 0.813953
32 0.738182 0.792208 0.805 0.80814
33 0.723636 0.779221 0.79 0.80814
34 0.738182 0.78355 0.79 0.796512
35 0.72 0.766234 0.775 0.77907
36 0.698182 0.744589 0.775 0.784884
37 0.694545 0.744589 0.76 0.773256
38 0.709091 0.753247 0.775 0.773256
39 0.705455 0.748918 0.765 0.767442
40 0.701818 0.753247 0.765 0.77907
41 0.705455 0.748918 0.77 0.784884
42 0.68 0.74026 0.765 0.77907
43 0.665455 0.722944 0.755 0.773256
44 0.68 0.74026 0.765 0.773256
45 0.665455 0.731602 0.76 0.761628
46 0.665455 0.714286 0.745 0.75
47 0.654545 0.705628 0.74 0.755814
48 0.647273 0.705628 0.73 0.738372
49 0.636364 0.701299 0.73 0.75
50 0.647273 0.709957 0.735 0.75
51 0.647273 0.714286 0.725 0.744186
52 0.629091 0.69697 0.725 0.761628
53 0.614545 0.69697 0.73 0.75
54 0.629091 0.692641 0.735 0.75
55 0.610909 0.683983 0.72 0.744186
56 0.607273 0.675325 0.71 0.738372
57 0.621818 0.688312 0.725 0.75
58 0.596364 0.675325 0.715 0.732558
59 0.592727 0.662338 0.71 0.732558
60 0.6 0.666667 0.7 0.726744
61 0.603636 0.670996 0.705 0.726744
62 0.585455 0.649351 0.7 0.726744
63 0.578182 0.649351 0.695 0.726744
64 0.574545 0.649351 0.685 0.703488
65 0.585455 0.65368 0.685 0.703488
66 0.570909 0.636364 0.665 0.69186
67 0.567273 0.636364 0.675 0.703488
68 0.567273 0.619048 0.665 0.697674
69 0.567273 0.627706 0.67 0.697674
70 0.567273 0.636364 0.69 0.72093
71 0.56 0.623377 0.685 0.72093
72 0.538182 0.61039 0.67 0.715116
73 0.545455 0.619048 0.675 0.715116
74 0.545455 0.619048 0.665 0.703488
75 0.552727 0.623377 0.675 0.703488
76 0.541818 0.614719 0.67 0.697674
77 0.545455 0.623377 0.67 0.709302
78 0.549091 0.614719 0.665 0.703488
79 0.545455 0.619048 0.665 0.709302
80 0.549091 0.614719 0.66 0.69186
81 0.530909 0.584416 0.65 0.680233
82 0.527273 0.588745 0.65 0.680233
83 0.512727 0.571429 0.625 0.668605
84 0.512727 0.580087 0.63 0.680233
85 0.512727 0.588745 0.635 0.674419
86 0.530909 0.597403 0.64 0.680233
87 0.534545 0.606061 0.65 0.680233
88 0.530909 0.601732 0.66 0.680233
89 0.516364 0.597403 0.66 0.680233
90 0.487273 0.575758 0.635 0.651163
91 0.498182 0.575758 0.64 0.662791
92 0.483636 0.5671 0.63 0.656977
93 0.487273 0.5671 0.625 0.656977
94 0.490909 0.562771 0.62 0.651163
95 0.483636 0.562771 0.62 0.639535
96 0.48 0.545455 0.605 0.622093
97 0.469091 0.536797 0.6 0.627907
98 0.476364 0.541126 0.61 0.627907
99 0.490909 0.554113 0.62 0.616279
100 0.483636 0.558442 0.61 0.622093
101 0.494545 0.558442 0.615 0.627907
102 0.490909 0.5671 0.615 0.627907
103 0.48 0.554113 0.595 0.627907
104 0.487273 0.558442 0.6 0.627907
105 0.476364 0.545455 0.6 0.622093
106 0.458182 0.52381 0.575 0.593023
107 0.472727 0.549784 0.605 0.616279
108 0.465455 0.532468 0.58 0.610465
109 0.458182 0.52381 0.565 0.598837
110 0.465455 0.532468 0.565 0.604651
111 0.465455 0.532468 0.58 0.604651
112 0.44 0.506494 0.555 0.598837
113 0.450909 0.519481 0.575 0.610465
114 0.458182 0.528139 0.565 0.604651
115 0.443636 0.506494 0.545 0.581395
116 0.429091 0.497835 0.545 0.598837
117 0.44 0.506494 0.555 0.598837
118 0.447273 0.510823 0.555 0.593023
119 0.450909 0.506494 0.56 0.593023
120 0.443636 0.502165 0.555 0.598837
121 0.458182 0.506494 0.555 0.604651
122 0.44 0.497835 0.55 0.604651
123 0.44 0.506494 0.555 0.610465
124 0.443636 0.506494 0.535 0.581395
125 0.450909 0.502165 0.545 0.593023
126 0.461818 0.515152 0.565 0.610465
127 0.447273 0.502165 0.56 0.593023
128 0.436364 0.506494 0.555 0.575581
129 0.425455 0.502165 0.535 0.563953
130 0.418182 0.489177 0.525 0.569767
131 0.425455 0.493506 0.535 0.581395
132 0.432727 0.497835 0.535 0.575581
133 0.432727 0.497835 0.54 0.581395
134 0.425455 0.484848 0.525 0.569767
135 0.414545 0.471861 0.525 0.575581
136 0.418182 0.480519 0.52 0.563953
137 0.418182 0.47619 0.525 0.569767
138 0.403636 0.467532 0.52 0.569767
139 0.414545 0.480519 0.54 0.575581
140 0.407273 0.467532 0.51 0.55814
141 0.414545 0.463203 0.515 0.563953
142 0.421818 0.47619 0.52 0.569767
143 0.410909 0.471861 0.515 0.563953
144 0.4 0.463203 0.505 0.546512
145 0.392727 0.458874 0.495 0.546512
146 0.4 0.458874 0.5 0.534884
147 0.396364 0.458874 0.49 0.52907
148 0.396364 0.458874 0.495 0.523256
149 0.392727 0.450216 0.485 0.517442
150 0.396364 0.445887 0.5 0.534884
151 0.396364 0.454545 0.505 0.534884
152 0.403636 0.463203 0.51 0.534884
153 0.389091 0.445887 0.5 0.52907
154 0.370909 0.4329 0.48 0.505814
155 0.374545 0.4329 0.48 0.511628
156 0.381818 0.445887 0.49 0.523256
157 0.374545 0.437229 0.48 0.523256
158 0.392727 0.450216 0.5 0.534884
159 0.385455 0.441558 0.49 0.534884
160 0.385455 0.437229 0.485 0.517442
161 0.367273 0.415584 0.465 0.5
162 0.392727 0.445887 0.48 0.517442
163 0.370909 0.4329 0.47 0.511628
164 0.352727 0.406926 0.445 0.488372
165 0.345455 0.402597 0.44 0.482558
166 0.345455 0.415584 0.46 0.5
167 0.345455 0.415584 0.455 0.488372
168 0.356364 0.419913 0.46 0.482558
169 0.367273 0.428571 0.465 0.494186
170 0.352727 0.406926 0.46 0.482558
171 0.349091 0.406926 0.455 0.488372
172 0.345455 0.402597 0.445 0.482558
173 0.341818 0.38961 0.435 0.459302
174 0.356364 0.402597 0.445 0.476744
175 0.352727 0.406926 0.445 0.47093
176 0.341818 0.398268 0.425 0.465116
177 0.338182 0.38961 0.425 0.453488
178 0.349091 0.402597 0.43 0.459302
179 0.349091 0.406926 0.455 0.494186
180 0.334545 0.393939 0.435 0.476744
181 0.330909 0.385281 0.42 0.476744
182 0.334545 0.38961 0.43 0.482558
183 0.341818 0.38961 0.435 0.482558
184 0.334545 0.385281 0.425 0.465116
185 0.334545 0.38961 0.43 0.465116
186 0.341818 0.38961 0.42 0.459302
187 0.341818 0.38961 0.42 0.459302
188 0.334545 0.380952 0.41 0.447674
189 0.316364 0.367965 0.395 0.424419
190 0.305455 0.350649 0.38 0.424419
191 0.309091 0.350649 0.38 0.424419
192 0.298182 0.337662 0.375 0.418605
193 0.305455 0.350649 0.385 0.430233
194 0.316364 0.359307 0.385 0.424419
195 0.316364 0.359307 0.385 0.424419
196 0.305455 0.354978 0.385 0.424419
197 0.301818 0.34632 0.375 0.412791
198 0.309091 0.354978 0.365 0.412791
199 0.294545 0.341991 0.365 0.412791
200 0.298182 0.341991 0.375 0.418605
201 0.298182 0.34632 0.38 0.424419
202 0.305455 0.350649 0.38 0.424419
203 0.301818 0.34632 0.37 0.412791
204 0.283636 0.329004 0.36 0.395349
205 0.290909 0.341991 0.375 0.412791
206 0.283636 0.333333 0.365 0.401163
207 0.283636 0.333333 0.365 0.395349
208 0.269091 0.311688 0.34 0.377907
209 0.272727 0.311688 0.34 0.383721
210 0.269091 0.311688 0.35 0.389535
211 0.261818 0.307359 0.35 0.383721
212 0.265455 0.311688 0.35 0.389535
213 0.265455 0.311688 0.335 0.372093
214 0.272727 0.311688 0.345 0.383721
215 0.265455 0.307359 0.345 0.383721
216 0.261818 0.298701 0.34 0.383721
217 0.272727 0.311688 0.35 0.395349
218 0.258182 0.298701 0.335 0.377907
219 0.269091 0.30303 0.35 0.383721
220 0.258182 0.298701 0.34 0.366279
221 0.258182 0.298701 0.335 0.366279
222 0.258182 0.30303 0.335 0.360465
223 0.261818 0.307359 0.345 0.372093
224 0.269091 0.316017 0.355 0.383721
225 0.269091 0.311688 0.355 0.395349
226 0.261818 0.30303 0.345 0.377907
227 0.254545 0.294372 0.33 0.366279
228 0.243636 0.290043 0.325 0.360465
229 0.254545 0.298701 0.33 0.366279
230 0.272727 0.311688 0.345 0.383721
231 0.261818 0.298701 0.335 0.372093
232 0.258182 0.294372 0.335 0.377907
233 0.261818 0.298701 0.345 0.395349
234 0.247273 0.285714 0.325 0.366279
235 0.236364 0.277056 0.32 0.354651
236 0.24 0.277056 0.32 0.354651
237 0.24 0.281385 0.32 0.354651
238 0.232727 0.268398 0.31 0.343023
239 0.24 0.277056 0.32 0.360465
240 0.225455 0.264069 0.31 0.348837
241 0.221818 0.25974 0.305 0.343023
242 0.218182 0.255411 0.29 0.331395
243 0.225455 0.264069 0.3 0.343023
244 0.225455 0.264069 0.295 0.331395
245 0.229091 0.272727 0.3 0.337209
246 0.229091 0.272727 0.31 0.348837
247 0.236364 0.272727 0.305 0.343023
248 0.214545 0.255411 0.29 0.319767
249 0.221818 0.264069 0.29 0.331395
250 0.229091 0.268398 0.295 0.337209
251 0.229091 0.264069 0.3 0.337209
252 0.236364 0.272727 0.305 0.343023
253 0.221818 0.255411 0.29 0.325581
254 0.229091 0.268398 0.3 0.343023
255 0.232727 0.272727 0.305 0.343023
256 0.225455 0.264069 0.29 0.325581
257 0.221818 0.25974 0.29 0.325581
258 0.232727 0.272727 0.295 0.337209
259 0.232727 0.268398 0.295 0.331395
260 0.232727 0.268398 0.29 0.325581
261 0.229091 0.264069 0.29 0.331395
262 0.221818 0.264069 0.29 0.331395
263 0.214545 0.255411 0.285 0.325581
264 0.232727 0.277056 0.305 0.348837
265 0.229091 0.272727 0.3 0.343023
266 0.218182 0.255411 0.285 0.325581
267 0.232727 0.268398 0.295 0.337209
268 0.225455 0.264069 0.295 0.337209
269 0.236364 0.272727 0.305 0.343023
270 0.229091 0.272727 0.295 0.337209
271 0.229091 0.272727 0.295 0.337209
272 0.214545 0.251082 0.28 0.319767
273 0.218182 0.25974 0.29 0.331395
274 0.221818 0.25974 0.295 0.331395
275 0.218182 0.25974 0.295 0.337209
276 0.214545 0.255411 0.29 0.331395
277 0.221818 0.264069 0.295 0.337209
278 0.210909 0.251082 0.285 0.325581
279 0.210909 0.251082 0.285 0.325581
280 0.214545 0.251082 0.285 0.325581
281 0.210909 0.251082 0.285 0.319767
282 0.210909 0.246753 0.28 0.319767
283 0.207273 0.242424 0.275 0.313953
284 0.210909 0.242424 0.275 0.313953
285 0.214545 0.246753 0.28 0.30814
286 0.214545 0.246753 0.28 0.30814
287 0.207273 0.242424 0.275 0.302326
288 0.203636 0.238095 0.27 0.296512
289 0.210909 0.246753 0.28 0.30814
290 0.192727 0.225108 0.255 0.284884
291 0.192727 0.225108 0.255 0.284884
292 0.189091 0.220779 0.25 0.284884
293 0.185455 0.212121 0.235 0.267442
294 0.181818 0.212121 0.235 0.273256
295 0.192727 0.225108 0.255 0.296512
296 0.185455 0.212121 0.235 0.267442
297 0.189091 0.220779 0.25 0.273256
298 0.185455 0.21645 0.245 0.267442
299 0.189091 0.212121 0.24 0.273256
300 0.178182 0.203463 0.23 0.255814
301 0.181818 0.207792 0.235 0.261628
302 0.181818 0.212121 0.24 0.267442
303 0.185455 0.21645 0.245 0.273256
304 0.185455 0.21645 0.245 0.273256
305 0.181818 0.212121 0.24 0.261628
306 0.178182 0.207792 0.24 0.261628
307 0.178182 0.212121 0.235 0.261628
308 0.185455 0.220779 0.245 0.273256
309 0.181818 0.21645 0.24 0.273256
310 0.174545 0.207792 0.23 0.261628
311 0.174545 0.203463 0.23 0.261628
312 0.189091 0.21645 0.245 0.27907
313 0.192727 0.225108 0.25 0.284884
314 0.189091 0.220779 0.245 0.27907
315 0.192727 0.225108 0.255 0.284884
316 0.192727 0.229437 0.26 0.290698
317 0.196364 0.229437 0.255 0.290698
318 0.2 0.238095 0.255 0.290698
319 0.2 0.233766 0.255 0.284884
320 0.196364 0.229437 0.26 0.296512
321 0.2 0.238095 0.265 0.302326
322 0.189091 0.225108 0.255 0.290698
323 0.189091 0.225108 0.255 0.290698
324 0.178182 0.212121 0.24 0.273256
325 0.178182 0.212121 0.24 0.273256
326 0.174545 0.207792 0.24 0.267442
327 0.174545 0.207792 0.235 0.267442
328 0.167273 0.199134 0.22 0.255814
329 0.167273 0.199134 0.225 0.261628
330 0.178182 0.207792 0.24 0.273256
331 0.178182 0.212121 0.245 0.27907
332 0.174545 0.207792 0.24 0.273256
333 0.167273 0.199134 0.23 0.261628
334 0.156364 0.186147 0.215 0.25
335 0.152727 0.181818 0.21 0.244186
336 0.163636 0.194805 0.225 0.255814
337 0.163636 0.194805 0.225 0.255814
338 0.16 0.190476 0.215 0.244186
339 0.16 0.190476 0.21 0.238372
340 0.149091 0.177489 0.2 0.232558
341 0.156364 0.186147 0.205 0.238372
342 0.170909 0.203463 0.23 0.261628
343 0.163636 0.194805 0.22 0.255814
344 0.163636 0.194805 0.22 0.255814
345 0.156364 0.186147 0.21 0.244186
346 0.156364 0.186147 0.215 0.238372
347 0.152727 0.181818 0.21 0.232558
348 0.149091 0.181818 0.21 0.238372
349 0.156364 0.186147 0.215 0.244186
350 0.156364 0.186147 0.215 0.25
351 0.156364 0.186147 0.215 0.244186
352 0.152727 0.181818 0.21 0.244186
353 0.156364 0.186147 0.215 0.244186
354 0.156364 0.186147 0.21 0.226744
355 0.152727 0.181818 0.21 0.226744
356 0.145455 0.17316 0.2 0.22093
357 0.145455 0.17316 0.2 0.22093
358 0.134545 0.155844 0.175 0.203488
359 0.134545 0.155844 0.175 0.203488
360 0.141818 0.164502 0.18 0.203488
361 0.141818 0.164502 0.185 0.209302
362 0.141818 0.164502 0.185 0.209302
363 0.141818 0.164502 0.185 0.209302
364 0.141818 0.164502 0.185 0.209302
365 0.152727 0.177489 0.2 0.226744
366 0.149091 0.17316 0.195 0.22093
367 0.138182 0.164502 0.185 0.209302
368 0.141818 0.168831 0.19 0.215116
369 0.149091 0.17316 0.195 0.215116
370 0.141818 0.164502 0.18 0.197674
371 0.134545 0.160173 0.185 0.197674
372 0.127273 0.142857 0.165 0.180233
373 0.127273 0.147186 0.17 0.180233
374 0.123636 0.142857 0.16 0.174419
375 0.134545 0.151515 0.17 0.186047
376 0.134545 0.155844 0.17 0.19186
377 0.130909 0.151515 0.17 0.19186
378 0.123636 0.142857 0.155 0.180233
379 0.123636 0.147186 0.16 0.186047
380 0.116364 0.138528 0.15 0.174419
381 0.116364 0.138528 0.15 0.168605
382 0.116364 0.138528 0.15 0.168605
383 0.12 0.142857 0.16 0.180233
384 0.123636 0.147186 0.165 0.186047
385 0.116364 0.134199 0.155 0.168605
386 0.112727 0.12987 0.145 0.168605
387 0.109091 0.12987 0.14 0.162791
388 0.112727 0.134199 0.14 0.162791
389 0.112727 0.12987 0.14 0.162791
390 0.116364 0.134199 0.145 0.174419
391 0.112727 0.125541 0.135 0.156977
392 0.116364 0.138528 0.145 0.168605
393 0.112727 0.134199 0.14 0.162791
394 0.109091 0.12987 0.135 0.156977
395 0.116364 0.134199 0.14 0.162791
396 0.109091 0.12987 0.135 0.156977
397 0.112727 0.12987 0.135 0.156977
398 0.109091 0.12987 0.135 0.156977
399 0.112727 0.134199 0.135 0.156977


==> figures/results/noise_comparison_tau/splited.csv <==
0 0 0 0 0
1 0 0 0 0
2 1 1 0 0
3 1 1 0 0
4 8 5 5 4
5 10 7 6 7
6 18 13 9 10
7 16 9 7 8
8 15 9 8 7
9 12 8 6 5
10 12 9 9 8
11 15 10 9 7
12 22 12 9 7
13 17 14 11 10
14 16 9 7 8
15 14 9 9 8
16 18 11 10 12
17 15 12 9 11
18 15 11 12 10
19 16 12 10 10
20 13 14 9 9
21 11 11 8 9
22 11 11 8 7
23 14 11 10 10
24 9 11 10 10
25 15 13 10 11
26 18 13 10 13
27 12 9 8 11
28 14 8 8 8
29 12 4 6 8
30 12 8 9 9
31 12 9 9 9
32 15 12 10 7
33 17 11 9 10
34 13 9 10 9
35 12 11 10 10
36 10 11 8 8
37 8 9 9 7
38 15 12 11 9
39 10 10 10 8
40 10 9 9 8
41 11 9 8 8
42 9 9 9 11
43 10 9 8 8
44 15 11 9 10
45 15 11 11 9
46 14 11 10 10
47 15 12 10 12
48 16 11 12 12
49 14 11 11 12
50 16 13 10 10
51 11 11 10 8
52 13 12 11 11
53 10 9 8 9
54 18 13 10 9
55 16 13 11 9
56 19 15 14 10
57 17 16 16 8
58 15 16 15 10
59 13 14 16 10
60 12 11 10 8
61 12 13 13 9
62 13 13 13 12
63 15 14 14 13
64 17 16 14 10
65 17 15 14 9
66 16 14 15 8
67 16 15 14 5
68 15 14 9 7
69 17 17 12 10
70 13 11 11 10
71 13 12 9 9
72 12 12 11 11
73 13 12 12 11
74 11 10 10 10
75 10 11 11 10
76 12 13 10 10
77 10 10 8 9
78 10 10 8 10
79 9 9 7 6
80 11 11 10 10
81 9 9 7 8
82 8 8 6 7
83 6 7 4 5
84 9 10 9 9
85 12 11 9 10
86 10 10 11 10
87 8 8 10 9
88 7 8 8 7
89 10 9 8 8
90 11 10 11 9
91 11 10 11 9
92 12 10 10 9
93 14 13 14 13
94 12 10 9 9
95 11 10 7 8
96 10 9 7 8
97 8 8 7 8
98 8 8 7 7
99 4 5 4 7
100 1 2 3 3
101 1 4 4 5
102 6 5 4 6
103 7 7 5 6
104 7 5 5 6
105 8 6 5 5
106 10 10 8 8
107 15 14 9 9
108 11 12 10 12
109 10 10 10 11
110 11 11 12 10
111 8 8 7 7
112 7 7 7 6
113 6 7 6 7
114 11 11 9 9
115 7 8 7 7
116 7 8 7 7
117 6 7 6 7
118 5 6 5 4
119 6 7 4 4
120 5 5 5 4
121 4 5 6 5
122 9 11 6 5
123 7 8 7 6
124 6 5 7 8
125 5 7 6 6
126 6 9 6 5
127 8 9 6 7
128 7 8 8 8
129 7 4 7 7
130 5 3 5 6
131 4 3 5 6
132 3 3 5 6
133 5 5 5 6
134 5 5 5 4
135 6 6 5 4
136 7 6 7 8
137 6 6 6 8
138 5 6 6 6
139 5 7 6 7
140 4 5 5 8
141 5 6 5 6
142 8 7 7 7
143 7 8 8 8
144 9 10 9 9
145 9 10 9 9
146 8 9 7 6
147 6 6 5 5
148 3 5 4 3
149 7 6 4 4
150 6 7 4 5
151 6 6 5 6
152 6 7 7 7
153 5 6 6 8
154 5 5 4 7
155 7 7 5 8
156 8 8 8 10
157 8 8 7 9
158 9 9 9 8
159 9 9 9 9
160 8 7 8 8
161 8 8 8 8
162 6 5 6 5
163 4 4 5 6
164 7 6 6 7
165 6 5 5 5
166 9 7 6 7
167 7 5 4 5
168 6 6 5 6
169 6 5 5 4
170 6 5 5 4
171 6 6 6 7
172 4 5 4 5
173 6 6 6 7
174 7 7 7 8
175 7 4 5 7
176 6 4 5 6
177 6 6 7 7
178 6 6 7 7
179 7 7 6 7
180 6 6 6 7
181 6 5 6 4
182 6 5 6 5
183 5 4 5 4
184 6 5 6 5
185 6 5 6 5
186 6 6 6 6
187 7 7 8 8
188 6 7 8 8
189 6 6 8 7
190 7 7 9 8
191 6 7 9 8
192 6 7 7 6
193 5 6 6 5
194 6 7 7 6
195 5 7 8 5
196 7 6 7 5
197 7 6 7 5
198 5 4 5 4
199 5 4 5 4
200 7 6 5 3
201 5 4 4 2
202 3 3 4 2
203 5 5 5 3
204 5 5 5 3
205 3 2 2 1
206 5 4 4 3
207 4 2 2 1
208 4 2 2 1
209 2 1 1 0
210 4 3 3 2
211 5 3 3 2
212 4 3 3 2
213 4 3 5 4
214 4 3 4 3
215 5 4 4 3
216 4 3 2 1
217 4 3 3 2
218 3 2 3 2
219 6 5 4 3
220 5 4 5 4
221 6 5 6 4
222 6 5 6 4
223 6 5 5 3
224 3 2 2 2
225 4 3 1 1
226 4 3 3 2
227 5 4 5 4
228 5 5 5 4
229 5 4 4 3
230 4 3 4 2
231 4 3 3 2
232 4 3 3 2
233 3 3 3 1
234 3 3 3 1
235 2 3 3 1
236 2 3 3 1
237 4 3 4 2
238 3 3 3 2
239 3 3 3 2
240 3 3 3 2
241 2 3 2 2
242 3 2 1 1
243 4 4 3 2
244 2 2 2 2
245 3 3 4 2
246 5 4 4 4
247 5 5 5 4
248 4 3 3 3
249 2 2 3 3
250 3 3 5 5
251 6 6 6 5
252 6 6 8 6
253 7 6 6 5
254 6 5 5 4
255 5 4 5 5
256 5 4 5 5
257 6 6 6 5
258 3 3 4 3
259 5 5 5 3
260 7 7 8 7
261 9 9 9 8
262 8 7 7 7
263 6 6 6 6
264 6 6 7 7
265 7 7 8 7
266 8 8 8 8
267 6 6 7 7
268 6 6 7 6
269 8 8 9 8
270 6 6 7 7
271 5 5 6 5
272 6 7 7 6
273 6 6 7 6
274 6 6 6 6
275 8 6 7 6
276 5 4 5 5
277 5 4 5 4
278 7 5 5 4
279 6 4 4 3
280 8 7 6 5
281 8 7 6 5
282 8 8 5 5
283 5 5 4 4
284 7 7 6 5
285 7 7 7 6
286 5 5 6 5
287 5 5 6 5
288 4 4 5 4
289 7 7 6 5
290 6 6 6 6
291 5 5 4 4
292 6 6 5 4
293 7 7 6 5
294 6 5 4 5
295 7 6 5 5
296 2 2 2 2
297 3 3 2 2
298 4 4 2 2
299 2 2 2 2
300 4 4 4 4
301 4 4 5 5
302 4 4 3 3
303 4 4 3 3
304 4 4 3 3
305 3 3 2 2
306 3 3 2 2
307 3 3 2 2
308 3 3 4 4
309 4 4 4 4
310 3 3 3 3
311 5 4 4 4
312 3 2 2 2
313 3 3 2 2
314 5 4 3 3
315 5 4 3 2
316 5 4 3 3
317 4 4 4 4
318 5 4 4 3
319 3 3 3 3
320 3 3 3 3
321 4 4 4 4
322 6 6 6 6
323 6 6 6 6
324 5 5 5 5
325 5 6 6 6
326 7 8 7 7
327 5 5 6 6
328 6 6 7 6
329 8 8 8 7
330 6 6 6 6
331 7 7 7 7
332 7 7 6 6
333 6 6 5 5
334 8 8 7 7
335 9 9 8 8
336 9 9 8 8
337 9 9 8 8
338 7 7 7 7
339 7 7 7 7
340 5 5 5 5
341 5 5 5 5
342 4 4 4 4
343 4 4 4 4
344 5 5 5 5
345 6 6 6 6
346 6 5 5 6
347 5 4 4 5
348 6 5 5 6
349 6 6 6 6
350 6 6 6 6
351 5 5 5 5
352 6 6 6 7
353 8 7 6 8
354 5 4 3 5
355 4 3 2 4
356 5 4 4 6
357 6 5 6 7
358 5 5 5 6
359 3 3 3 4
360 5 5 6 6
361 5 5 5 5
362 5 5 5 5
363 4 4 4 4
364 6 5 5 5
365 7 6 6 6
366 6 5 6 7
367 8 7 7 8
368 7 5 5 5
369 6 6 5 5
370 5 5 5 5
371 7 6 5 6
372 5 4 4 5
373 7 5 5 7
374 6 5 5 6
375 5 4 4 5
376 5 4 4 5
377 5 4 4 4
378 5 4 3 3
379 4 3 3 3
380 7 6 6 6
381 7 6 6 7
382 6 5 4 4
383 6 5 3 3
384 7 6 5 3
385 6 5 5 4
386 6 5 5 3
387 5 4 4 2
388 6 5 5 4
389 5 4 4 3
390 5 5 4 3
391 4 4 3 2
392 7 7 6 5
393 7 7 6 5
394 6 6 4 3
395 6 6 4 3
396 8 8 6 6
397 8 8 6 6
398 9 9 7 7
399 9 9 7 7


==> figures/results/noise_comparison_tau/unmatches.csv <==
0 0 0 0 0
1 0 0 0 0
2 4 1 1 0
3 6 1 1 0
4 18 10 9 5
5 18 15 12 6
6 25 17 13 11
7 25 14 13 15
8 28 21 16 16
9 23 21 17 14
10 23 21 21 16
11 25 22 20 16
12 21 17 18 15
13 21 21 21 17
14 25 25 22 16
15 22 21 20 14
16 20 23 20 14
17 23 24 24 17
18 13 19 14 13
19 14 19 14 15
20 17 20 14 13
21 20 20 13 15
22 17 20 14 17
23 20 20 17 18
24 15 21 16 18
25 18 25 23 20
26 18 27 21 21
27 23 27 23 22
28 21 28 23 22
29 21 26 23 22
30 28 29 22 22
31 24 28 22 23
32 23 28 24 23
33 22 22 22 19
34 24 25 23 20
35 26 27 25 23
36 20 18 19 18
37 21 18 20 20
38 25 28 23 23
39 21 25 25 23
40 18 22 23 21
41 21 22 24 23
42 19 21 19 20
43 19 20 18 19
44 21 23 21 18
45 21 21 19 21
46 20 23 20 22
47 21 21 19 21
48 18 21 17 22
49 19 20 19 22
50 18 19 19 19
51 18 18 19 21
52 17 18 20 20
53 17 17 18 20
54 17 22 20 25
55 15 20 21 24
56 16 19 21 22
57 15 19 22 23
58 14 13 20 23
59 13 13 18 22
60 13 17 18 23
61 13 15 17 23
62 9 10 16 20
63 10 12 16 18
64 16 17 20 20
65 17 20 19 21
66 13 17 19 22
67 14 17 20 23
68 14 18 19 19
69 14 17 18 19
70 13 15 13 17
71 15 19 18 20
72 12 15 15 19
73 12 13 14 17
74 11 12 11 15
75 14 17 18 21
76 11 13 15 16
77 9 12 15 17
78 13 15 17 18
79 13 17 16 19
80 8 11 12 14
81 8 11 13 15
82 11 14 13 16
83 11 14 11 15
84 13 17 12 14
85 14 16 13 17
86 9 12 9 12
87 7 9 7 10
88 8 9 7 12
89 7 9 7 13
90 7 8 7 12
91 10 11 10 15
92 12 12 12 15
93 12 14 11 15
94 11 12 13 17
95 12 13 14 19
96 11 12 13 16
97 10 10 11 16
98 11 12 12 18
99 9 12 11 18
100 8 9 9 15
101 9 11 10 15
102 10 11 11 14
103 10 11 10 14
104 10 11 10 14
105 9 10 10 13
106 11 12 11 17
107 11 12 12 18
108 11 12 11 17
109 11 13 11 15
110 9 9 11 15
111 9 9 11 16
112 8 9 9 12
113 10 10 10 14
114 11 11 12 16
115 9 10 10 13
116 9 10 10 12
117 8 9 9 12
118 7 8 8 11
119 9 10 10 13
120 10 11 10 12
121 9 10 10 13
122 9 9 12 15
123 10 10 11 15
124 8 9 11 14
125 8 8 12 15
126 10 11 12 17
127 9 9 10 14
128 9 8 11 16
129 9 8 10 14
130 8 8 10 13
131 7 7 9 12
132 7 7 10 12
133 7 7 10 12
134 9 9 12 14
135 9 9 12 14
136 9 10 12 12
137 9 10 12 12
138 8 9 10 11
139 9 10 11 13
140 9 10 13 15
141 10 11 14 13
142 10 11 14 14
143 9 10 13 13
144 8 9 12 13
145 7 8 11 12
146 10 10 13 15
147 9 10 13 14
148 7 8 12 14
149 6 8 11 13
150 7 9 10 13
151 8 8 11 14
152 8 9 11 15
153 7 7 9 11
154 6 6 8 9
155 6 6 8 9
156 7 7 9 11
157 8 8 10 11
158 8 9 11 14
159 9 10 12 15
160 8 9 11 13
161 6 7 8 11
162 7 9 10 13
163 6 6 7 10
164 6 7 9 11
165 5 5 7 9
166 4 5 6 8
167 5 6 7 9
168 7 8 10 14
169 7 8 10 14
170 5 6 7 10
171 5 6 7 10
172 6 7 9 11
173 6 7 8 11
174 6 7 8 10
175 6 7 8 10
176 6 7 9 10
177 6 7 8 9
178 6 7 9 10
179 6 6 7 9
180 5 5 5 8
181 6 6 7 9
182 5 5 7 7
183 4 5 6 7
184 4 5 6 9
185 4 4 6 10
186 5 5 5 8
187 6 5 5 8
188 6 6 5 8
189 4 4 4 7
190 5 5 5 7
191 4 4 5 7
192 4 4 5 7
193 4 4 5 7
194 4 4 5 7
195 4 4 5 7
196 5 5 5 7
197 5 5 6 8
198 5 5 8 8
199 5 5 6 7
200 3 3 4 6
201 3 3 4 6
202 4 4 4 6
203 4 4 5 7
204 5 5 5 7
205 5 4 5 7
206 5 4 5 7
207 6 5 6 8
208 4 4 4 5
209 5 5 4 5
210 5 5 4 5
211 6 6 6 6
212 6 5 6 7
213 6 5 7 7
214 5 4 5 6
215 6 5 6 6
216 6 5 6 6
217 4 4 5 6
218 4 4 5 6
219 4 4 5 7
220 5 5 5 6
221 6 6 6 8
222 5 5 5 8
223 5 5 5 8
224 6 6 6 7
225 6 6 6 7
226 7 7 7 7
227 7 7 7 7
228 8 7 7 8
229 8 7 7 8
230 5 5 5 6
231 5 5 5 6
232 6 5 5 6
233 6 5 5 6
234 7 6 6 7
235 7 6 6 7
236 7 6 6 7
237 6 5 6 7
238 6 5 6 6
239 5 5 6 6
240 6 5 6 6
241 5 5 6 6
242 6 5 6 6
243 6 5 6 6
244 5 4 5 5
245 5 4 5 5
246 5 4 5 5
247 4 4 5 6
248 4 3 4 5
249 4 3 4 4
250 5 4 5 5
251 2 2 3 3
252 5 4 5 6
253 3 3 4 5
254 5 5 6 7
255 5 5 6 7
256 6 6 7 7
257 5 5 6 6
258 5 6 7 7
259 3 3 4 5
260 3 3 4 6
261 3 3 4 5
262 4 4 5 5
263 5 5 6 5
264 4 4 5 5
265 4 4 5 6
266 4 5 5 7
267 3 4 4 5
268 2 2 3 4
269 3 4 4 6
270 2 2 3 5
271 3 3 4 6
272 3 3 4 5
273 3 3 4 6
274 3 3 4 6
275 3 3 4 6
276 3 3 4 5
277 3 3 4 5
278 3 3 4 5
279 3 3 4 5
280 3 3 4 5
281 2 2 3 4
282 3 4 5 5
283 3 4 4 4
284 3 3 4 5
285 2 2 3 5
286 3 3 4 6
287 3 3 4 6
288 3 3 4 7
289 2 3 3 7
290 2 3 3 6
291 3 4 5 8
292 2 3 4 7
293 2 3 4 5
294 1 1 3 3
295 1 1 3 3
296 1 2 3 3
297 2 2 4 4
298 3 3 5 5
299 2 3 3 3
300 2 3 3 3
301 3 4 3 3
302 2 2 4 4
303 2 2 4 4
304 2 2 4 4
305 2 2 4 4
306 3 3 5 5
307 2 2 4 4
308 3 3 4 5
309 4 4 5 6
310 2 2 3 4
311 1 1 1 2
312 1 1 1 2
313 1 1 2 3
314 3 3 5 6
315 2 2 4 5
316 3 3 5 6
317 2 2 3 4
318 2 2 4 5
319 2 2 3 4
320 2 2 2 4
321 2 2 2 3
322 3 3 3 4
323 3 3 3 4
324 3 3 4 5
325 3 3 4 5
326 2 2 3 5
327 2 2 2 3
328 3 3 3 4
329 3 3 3 4
330 3 3 3 4
331 2 2 2 3
332 2 2 3 4
333 2 2 3 4
334 2 2 3 3
335 2 2 3 3
336 2 2 3 4
337 2 2 3 4
338 2 2 3 4
339 2 2 4 5
340 2 2 3 3
341 2 2 4 4
342 3 3 4 5
343 3 3 4 4
344 1 1 2 2
345 1 1 2 2
346 3 3 3 3
347 3 3 3 3
348 2 2 2 2
349 2 2 2 2
350 2 2 2 2
351 2 2 2 2
352 1 1 1 1
353 2 2 3 3
354 1 1 3 4
355 1 1 2 3
356 2 2 2 2
357 1 1 1 1
358 1 1 1 1
359 2 2 2 2
360 2 2 2 2
361 2 2 2 2
362 2 2 2 2
363 2 2 2 2
364 3 3 3 3
365 3 3 3 3
366 4 4 3 3
367 3 3 3 3
368 3 3 3 3
369 3 3 4 5
370 3 3 4 5
371 4 4 4 5
372 3 3 2 3
373 4 4 3 4
374 3 3 3 4
375 3 3 3 4
376 3 3 3 4
377 3 3 3 4
378 3 3 4 4
379 5 5 5 5
380 4 4 4 4
381 4 4 4 5
382 3 3 4 4
383 3 3 4 4
384 2 2 3 3
385 2 2 2 3
386 2 2 3 3
387 2 2 3 3
388 3 3 4 4
389 3 3 4 4
390 3 3 4 4
391 3 3 4 4
392 3 3 4 4
393 3 3 4 4
394 3 3 4 4
395 3 3 4 4
396 4 4 5 4
397 3 3 4 4
398 2 2 3 3
399 2 2 3 3

